Online GentleAdaBoost -- Technical Report

We study the online variant of GentleAdaboost, where we combine a weak learner to a strong learner in an online fashion. We provide an approach to extend the batch approach to an online approach with theoretical justifications through application of line search. Finally we compare our online boosting approach with other online approaches across a variety of benchmark datasets.

==> _extension.yml <==
title: ArXiv Template
author: Mike Mahoney
version: 0.2.1
contributes:
  formats:
    common:
      # define below YAML configuration common to all formats
#      filters:
        # You can include here Lua filters from your extension format
      shortcodes:
        # You can include here Lua filters defining shortcodes from your extension
        - shortcodes.lua
      knitr:
        opts_chunk:
          echo: false
      number-sections: true
    pdf:
      # define default configuration for the pdf version of your format
      documentclass: article
      linenumbers: false
      doublespacing: false
      # Content to add in header that your format is using
      header-includes: |
        \usepackage{arxiv}
        \usepackage{orcidlink}
        \usepackage{amsmath}
        \usepackage[T1]{fontenc}
      template-partials: ["partials/_authors.tex", "partials/title.tex", "partials/before-body.tex"]
      mathfont: "Latin Modern Math"
      mainfont: "Latin Modern Roman"
      format-resources:
        # Add here the resources required for the PDF rendering
        - arxiv.sty
        - orcidlink.sty
    html:
      toc: true
      # Use a CSL file to style (https://www.zotero.org/styles/)
      csl: https://www.zotero.org/styles/chicago-author-date-16th-edition


==> _publish.yml <==
- source: template.qmd
  quarto-pub:
    - id: 376a9371-3109-4c1a-acd9-6a97a5dbfb6c
      url: 'https://quartopub.org/sites/mike/quarto-arxiv-template'


==> binary_classification.csv <==
step,track,model,dataset,Accuracy,F1,Memory in Mb,Time in s
106,Binary classification,Logistic regression,Bananas,0.49056603773584906,0.325,0.004187583923339844,0.003562
212,Binary classification,Logistic regression,Bananas,0.5141509433962265,0.3757575757575758,0.004187583923339844,0.01031
318,Binary classification,Logistic regression,Bananas,0.5188679245283019,0.41379310344827586,0.004240989685058594,0.020234000000000002
424,Binary classification,Logistic regression,Bananas,0.5165094339622641,0.39528023598820067,0.004240989685058594,0.033069
530,Binary classification,Logistic regression,Bananas,0.5320754716981132,0.35751295336787564,0.004240989685058594,0.048798
636,Binary classification,Logistic regression,Bananas,0.5377358490566038,0.3225806451612903,0.004240989685058594,0.067415
742,Binary classification,Logistic regression,Bananas,0.5525606469002695,0.29957805907172996,0.004240989685058594,0.088857
848,Binary classification,Logistic regression,Bananas,0.5518867924528302,0.27203065134099613,0.004240989685058594,0.11310700000000001
954,Binary classification,Logistic regression,Bananas,0.5545073375262054,0.25044091710758376,0.004240989685058594,0.14022
1060,Binary classification,Logistic regression,Bananas,0.5613207547169812,0.23393739703459634,0.004240989685058594,0.17014800000000002
1166,Binary classification,Logistic regression,Bananas,0.5600343053173242,0.216793893129771,0.004240989685058594,0.20279400000000003
1272,Binary classification,Logistic regression,Bananas,0.5605345911949685,0.21378340365682133,0.004240989685058594,0.23820500000000003
1378,Binary classification,Logistic regression,Bananas,0.5638606676342526,0.20185922974767595,0.004240989685058594,0.276335
1484,Binary classification,Logistic regression,Bananas,0.5640161725067385,0.19023779724655818,0.004240989685058594,0.317183
1590,Binary classification,Logistic regression,Bananas,0.5641509433962264,0.17988165680473372,0.004240989685058594,0.360815
1696,Binary classification,Logistic regression,Bananas,0.5654481132075472,0.17283950617283952,0.004240989685058594,0.407176
1802,Binary classification,Logistic regression,Bananas,0.5621531631520533,0.16507936507936508,0.004240989685058594,0.45625699999999997
1908,Binary classification,Logistic regression,Bananas,0.5581761006289309,0.1628599801390268,0.004240989685058594,0.508114
2014,Binary classification,Logistic regression,Bananas,0.551142005958292,0.16141001855287568,0.004240989685058594,0.562696
2120,Binary classification,Logistic regression,Bananas,0.5490566037735849,0.16433566433566435,0.004240989685058594,0.619996
2226,Binary classification,Logistic regression,Bananas,0.5480682839173405,0.17675941080196397,0.004240989685058594,0.680064
2332,Binary classification,Logistic regression,Bananas,0.5480274442538593,0.19295558958652376,0.004240989685058594,0.74285
2438,Binary classification,Logistic regression,Bananas,0.5467596390484003,0.19636363636363635,0.004240989685058594,0.808359
2544,Binary classification,Logistic regression,Bananas,0.547562893081761,0.2132604237867396,0.004240989685058594,0.8768400000000001
2650,Binary classification,Logistic regression,Bananas,0.5449056603773584,0.22293814432989692,0.004240989685058594,0.9481130000000001
2756,Binary classification,Logistic regression,Bananas,0.5391872278664731,0.22560975609756098,0.004240989685058594,1.022151
2862,Binary classification,Logistic regression,Bananas,0.5387840670859538,0.22716627634660422,0.004240989685058594,1.099032
2968,Binary classification,Logistic regression,Bananas,0.5407681940700808,0.22336182336182334,0.004240989685058594,1.521331
3074,Binary classification,Logistic regression,Bananas,0.5400130123617437,0.21878453038674034,0.004240989685058594,1.955272
3180,Binary classification,Logistic regression,Bananas,0.5433962264150943,0.21767241379310348,0.004240989685058594,2.392062
3286,Binary classification,Logistic regression,Bananas,0.5447352404138771,0.21345951629863302,0.004240989685058594,2.8316
3392,Binary classification,Logistic regression,Bananas,0.5436320754716981,0.21020408163265306,0.004240989685058594,3.27392
3498,Binary classification,Logistic regression,Bananas,0.5454545454545454,0.20579420579420582,0.004240989685058594,3.805361
3604,Binary classification,Logistic regression,Bananas,0.5477247502774695,0.20176297747306565,0.004240989685058594,4.339588
3710,Binary classification,Logistic regression,Bananas,0.5466307277628032,0.1967526265520535,0.004240989685058594,4.8766549999999995
3816,Binary classification,Logistic regression,Bananas,0.5461215932914046,0.19216417910447758,0.004240989685058594,5.480459
3922,Binary classification,Logistic regression,Bananas,0.5471698113207547,0.1882998171846435,0.004240989685058594,6.087054999999999
4028,Binary classification,Logistic regression,Bananas,0.5476663356504469,0.18442256042972244,0.004240989685058594,6.6965509999999995
4134,Binary classification,Logistic regression,Bananas,0.5478955007256894,0.1806225339763262,0.004240989685058594,7.308819
4240,Binary classification,Logistic regression,Bananas,0.5471698113207547,0.17667238421955403,0.004240989685058594,7.967979
4346,Binary classification,Logistic regression,Bananas,0.5473999079613437,0.17456986991187579,0.004240989685058594,8.632634
4452,Binary classification,Logistic regression,Bananas,0.5496406109613656,0.17995910020449898,0.004240989685058594,9.304941
4558,Binary classification,Logistic regression,Bananas,0.5465116279069767,0.1794362842397777,0.004240989685058594,9.981577
4664,Binary classification,Logistic regression,Bananas,0.5463121783876501,0.18615384615384617,0.004240989685058594,10.661059999999999
4770,Binary classification,Logistic regression,Bananas,0.5465408805031446,0.18897637795275588,0.004240989685058594,11.465216999999999
4876,Binary classification,Logistic regression,Bananas,0.5467596390484003,0.18928833455612618,0.004240989685058594,12.272148
4982,Binary classification,Logistic regression,Bananas,0.5467683661180249,0.19586894586894588,0.004240989685058594,13.081882
5088,Binary classification,Logistic regression,Bananas,0.5446147798742138,0.19408695652173913,0.004240989685058594,13.894346
5194,Binary classification,Logistic regression,Bananas,0.5427416249518675,0.19245154709282555,0.004240989685058594,14.753599000000001
5300,Binary classification,Logistic regression,Bananas,0.5430188679245282,0.19534883720930235,0.004240989685058594,15.615751000000001
906,Binary classification,Logistic regression,Elec2,0.7980132450331126,0.7834319526627219,0.0053730010986328125,0.035264
1812,Binary classification,Logistic regression,Elec2,0.8134657836644592,0.7488855869242199,0.0053730010986328125,0.5547719999999999
2718,Binary classification,Logistic regression,Elec2,0.8024282560706402,0.7300150829562596,0.0053730010986328125,1.368608
3624,Binary classification,Logistic regression,Elec2,0.8192604856512141,0.7598093142647598,0.0053730010986328125,2.244469
4530,Binary classification,Logistic regression,Elec2,0.8289183222958058,0.7613181398213735,0.0053730010986328125,3.4516080000000002
5436,Binary classification,Logistic regression,Elec2,0.8226637233259749,0.7528205128205128,0.0053730010986328125,4.879964
6342,Binary classification,Logistic regression,Elec2,0.8229265216020183,0.7589611504614724,0.0053730010986328125,6.612722
7248,Binary classification,Logistic regression,Elec2,0.8261589403973509,0.7617246596066566,0.0053730010986328125,8.385024999999999
8154,Binary classification,Logistic regression,Elec2,0.8318616629874908,0.7833096254148886,0.0053730010986328125,10.19014
9060,Binary classification,Logistic regression,Elec2,0.8375275938189846,0.7975797579757975,0.0053730010986328125,12.067651999999999
9966,Binary classification,Logistic regression,Elec2,0.8377483443708609,0.802008081302804,0.0053730010986328125,14.097259999999999
10872,Binary classification,Logistic regression,Elec2,0.8400478292862399,0.8089220964729151,0.0053730010986328125,16.159807999999998
11778,Binary classification,Logistic regression,Elec2,0.8433520122261844,0.8128613449639923,0.0053730010986328125,18.255160999999998
12684,Binary classification,Logistic regression,Elec2,0.8420056764427626,0.8118309859154929,0.0053730010986328125,20.383276
13590,Binary classification,Logistic regression,Elec2,0.8438557763061074,0.8167846658608184,0.0053730010986328125,22.544252
14496,Binary classification,Logistic regression,Elec2,0.8447847682119205,0.8189863234111022,0.0053730010986328125,24.738207
15402,Binary classification,Logistic regression,Elec2,0.8465134398130113,0.8201734367868553,0.0053730010986328125,26.965032
16308,Binary classification,Logistic regression,Elec2,0.8412435614422369,0.8128388635870744,0.0053730010986328125,29.764488
17214,Binary classification,Logistic regression,Elec2,0.8397815731381434,0.8070519098922625,0.0053730010986328125,32.599319
18120,Binary classification,Logistic regression,Elec2,0.8419977924944813,0.8099316205271195,0.0053730010986328125,35.470184
19026,Binary classification,Logistic regression,Elec2,0.8451592557552823,0.8116368286445013,0.0053730010986328125,38.666515000000004
19932,Binary classification,Logistic regression,Elec2,0.8428657435279951,0.8098129706096673,0.0053730010986328125,42.041464000000005
20838,Binary classification,Logistic regression,Elec2,0.8394279681351378,0.805736182071528,0.0053730010986328125,45.594399
21744,Binary classification,Logistic regression,Elec2,0.8403237674760854,0.8037087290818633,0.0053730010986328125,49.288421
22650,Binary classification,Logistic regression,Elec2,0.8395143487858719,0.800963697092482,0.0053730010986328125,53.042148
23556,Binary classification,Logistic regression,Elec2,0.8357530989981321,0.7954965907288969,0.0053730010986328125,56.828939
24462,Binary classification,Logistic regression,Elec2,0.8330880549423596,0.7914815382258312,0.0053730010986328125,60.648762
25368,Binary classification,Logistic regression,Elec2,0.8298643960895616,0.787326303340889,0.0053730010986328125,64.538442
26274,Binary classification,Logistic regression,Elec2,0.8304788003349318,0.7877834953306653,0.0053730010986328125,68.76745700000001
27180,Binary classification,Logistic regression,Elec2,0.8309050772626931,0.789000091818933,0.0053730010986328125,73.029621
28086,Binary classification,Logistic regression,Elec2,0.8277433596809799,0.7844028520499109,0.0053730010986328125,77.56826500000001
28992,Binary classification,Logistic regression,Elec2,0.8270557395143487,0.782037906451052,0.0053730010986328125,82.30771700000001
29898,Binary classification,Logistic regression,Elec2,0.8260753227640645,0.7809050307575629,0.0053730010986328125,87.08055300000001
30804,Binary classification,Logistic regression,Elec2,0.8259316971821842,0.7798127463863337,0.0053730010986328125,91.886583
31710,Binary classification,Logistic regression,Elec2,0.8213181961526332,0.7731603811353991,0.0053730010986328125,96.725835
32616,Binary classification,Logistic regression,Elec2,0.8188925680647535,0.7700393195001364,0.0053730010986328125,101.831452
33522,Binary classification,Logistic regression,Elec2,0.8169261977208997,0.7682314286793308,0.0053730010986328125,107.153351
34428,Binary classification,Logistic regression,Elec2,0.8144243057976066,0.764807656911467,0.0053730010986328125,112.823146
35334,Binary classification,Logistic regression,Elec2,0.8142299201901851,0.7628098576280986,0.0053730010986328125,118.703237
36240,Binary classification,Logistic regression,Elec2,0.8155077262693157,0.7630254483589707,0.0053730010986328125,124.616656
37146,Binary classification,Logistic regression,Elec2,0.8151887148010553,0.7614745839268963,0.0053730010986328125,130.56315700000002
38052,Binary classification,Logistic regression,Elec2,0.8151739724587407,0.7609855564995752,0.0053730010986328125,136.54287800000003
38958,Binary classification,Logistic regression,Elec2,0.8162636685661482,0.7631526702402223,0.0053730010986328125,142.55584900000002
39864,Binary classification,Logistic regression,Elec2,0.8169526389725065,0.7662192035369877,0.0053730010986328125,148.805786
40770,Binary classification,Logistic regression,Elec2,0.8186902133922002,0.7707480461481205,0.0053730010986328125,155.21761500000002
41676,Binary classification,Logistic regression,Elec2,0.8201842787215664,0.7745623007039286,0.0053730010986328125,161.85256200000003
42582,Binary classification,Logistic regression,Elec2,0.8212155370813959,0.7763841973858129,0.0053730010986328125,168.52049900000003
43488,Binary classification,Logistic regression,Elec2,0.8217209345106696,0.7773086313370673,0.0053730010986328125,175.22159400000004
44394,Binary classification,Logistic regression,Elec2,0.8211920529801324,0.7754328391988233,0.0053730010986328125,181.95569200000003
45300,Binary classification,Logistic regression,Elec2,0.8221633554083885,0.7771507607192254,0.0053730010986328125,188.72292800000002
45312,Binary classification,Logistic regression,Elec2,0.822166313559322,0.7771077672051339,0.0053730010986328125,195.49076200000002
25,Binary classification,Logistic regression,Phishing,0.64,0.6896551724137931,0.005324363708496094,0.001661
50,Binary classification,Logistic regression,Phishing,0.78,0.7755102040816326,0.005324363708496094,0.029169
75,Binary classification,Logistic regression,Phishing,0.8133333333333334,0.8157894736842105,0.005324363708496094,0.057841000000000004
100,Binary classification,Logistic regression,Phishing,0.82,0.8163265306122449,0.005324363708496094,0.08763800000000001
125,Binary classification,Logistic regression,Phishing,0.808,0.8032786885245902,0.005324363708496094,0.11863300000000002
150,Binary classification,Logistic regression,Phishing,0.8133333333333334,0.8157894736842104,0.005324363708496094,0.15074500000000002
175,Binary classification,Logistic regression,Phishing,0.8228571428571428,0.8143712574850299,0.005324363708496094,0.18396600000000002
200,Binary classification,Logistic regression,Phishing,0.82,0.8105263157894737,0.005324363708496094,0.21830000000000002
225,Binary classification,Logistic regression,Phishing,0.8177777777777778,0.8038277511961723,0.005324363708496094,0.25374
250,Binary classification,Logistic regression,Phishing,0.824,0.811965811965812,0.005324363708496094,0.290345
275,Binary classification,Logistic regression,Phishing,0.8254545454545454,0.8125,0.005564689636230469,0.328066
300,Binary classification,Logistic regression,Phishing,0.8366666666666667,0.8205128205128205,0.005564689636230469,0.36690300000000003
325,Binary classification,Logistic regression,Phishing,0.8430769230769231,0.8222996515679442,0.005564689636230469,0.40686400000000006
350,Binary classification,Logistic regression,Phishing,0.8542857142857143,0.8316831683168316,0.005564689636230469,0.4479580000000001
375,Binary classification,Logistic regression,Phishing,0.8506666666666667,0.825,0.005564689636230469,0.4901850000000001
400,Binary classification,Logistic regression,Phishing,0.8525,0.8249258160237388,0.005564689636230469,0.5335460000000001
425,Binary classification,Logistic regression,Phishing,0.8588235294117647,0.8285714285714286,0.005564689636230469,0.5780400000000001
450,Binary classification,Logistic regression,Phishing,0.8622222222222222,0.8306010928961749,0.005564689636230469,0.6236690000000001
475,Binary classification,Logistic regression,Phishing,0.8589473684210527,0.8277634961439589,0.005564689636230469,0.6704310000000001
500,Binary classification,Logistic regression,Phishing,0.86,0.8325358851674641,0.005564689636230469,0.7183740000000001
525,Binary classification,Logistic regression,Phishing,0.8590476190476191,0.827906976744186,0.005564689636230469,0.767464
550,Binary classification,Logistic regression,Phishing,0.86,0.8300220750551875,0.005564689636230469,0.817678
575,Binary classification,Logistic regression,Phishing,0.8626086956521739,0.8329809725158562,0.005564689636230469,0.86902
600,Binary classification,Logistic regression,Phishing,0.8666666666666667,0.8353909465020577,0.005564689636230469,0.921475
625,Binary classification,Logistic regression,Phishing,0.8688,0.8346774193548386,0.005564689636230469,0.9750350000000001
650,Binary classification,Logistic regression,Phishing,0.8723076923076923,0.8413001912045889,0.005564689636230469,1.029694
675,Binary classification,Logistic regression,Phishing,0.8725925925925926,0.8447653429602888,0.005564689636230469,1.0854510000000002
700,Binary classification,Logistic regression,Phishing,0.8771428571428571,0.8485915492957746,0.005564689636230469,1.1423060000000003
725,Binary classification,Logistic regression,Phishing,0.8786206896551724,0.8533333333333334,0.005564689636230469,1.2003030000000003
750,Binary classification,Logistic regression,Phishing,0.88,0.8557692307692307,0.005564689636230469,1.2594000000000003
775,Binary classification,Logistic regression,Phishing,0.8812903225806452,0.8566978193146417,0.005564689636230469,1.3195940000000004
800,Binary classification,Logistic regression,Phishing,0.88125,0.8584202682563338,0.005564689636230469,1.3808980000000004
825,Binary classification,Logistic regression,Phishing,0.8812121212121212,0.8595988538681948,0.005564689636230469,1.4433040000000004
850,Binary classification,Logistic regression,Phishing,0.8823529411764706,0.8603351955307262,0.005564689636230469,1.5068130000000004
875,Binary classification,Logistic regression,Phishing,0.8857142857142857,0.8637602179836512,0.005564689636230469,1.5714240000000004
900,Binary classification,Logistic regression,Phishing,0.8855555555555555,0.8632138114209827,0.005564689636230469,1.6371350000000005
925,Binary classification,Logistic regression,Phishing,0.8875675675675676,0.867007672634271,0.005564689636230469,1.7039470000000005
950,Binary classification,Logistic regression,Phishing,0.8863157894736842,0.8669950738916257,0.005564689636230469,1.7718630000000006
975,Binary classification,Logistic regression,Phishing,0.8871794871794871,0.8677884615384616,0.005564689636230469,1.8409200000000006
1000,Binary classification,Logistic regression,Phishing,0.888,0.8688524590163934,0.005564689636230469,1.9110810000000005
1025,Binary classification,Logistic regression,Phishing,0.8878048780487805,0.8691695108077361,0.005564689636230469,1.9823650000000004
1050,Binary classification,Logistic regression,Phishing,0.8895238095238095,0.8716814159292035,0.005564689636230469,2.0547150000000003
1075,Binary classification,Logistic regression,Phishing,0.8883720930232558,0.8715203426124196,0.005564689636230469,2.1281290000000004
1100,Binary classification,Logistic regression,Phishing,0.89,0.8735632183908045,0.005564689636230469,2.2026040000000005
1125,Binary classification,Logistic regression,Phishing,0.8906666666666667,0.8753799392097265,0.005564689636230469,2.2781410000000006
1150,Binary classification,Logistic regression,Phishing,0.8904347826086957,0.8750000000000001,0.005564689636230469,2.3547450000000008
1175,Binary classification,Logistic regression,Phishing,0.8893617021276595,0.8735408560311284,0.005564689636230469,2.4324080000000006
1200,Binary classification,Logistic regression,Phishing,0.89,0.8740458015267174,0.005564689636230469,2.5111590000000006
1225,Binary classification,Logistic regression,Phishing,0.8906122448979592,0.874766355140187,0.005564689636230469,2.5909750000000007
1250,Binary classification,Logistic regression,Phishing,0.888,0.8722627737226277,0.005564689636230469,2.671922000000001
1903,Binary classification,Logistic regression,SMTP,1.0,0.0,0.004383087158203125,0.649542
3806,Binary classification,Logistic regression,SMTP,1.0,0.0,0.004383087158203125,1.613618
5709,Binary classification,Logistic regression,SMTP,1.0,0.0,0.004383087158203125,2.905224
7612,Binary classification,Logistic regression,SMTP,1.0,0.0,0.004383087158203125,4.574042
9515,Binary classification,Logistic regression,SMTP,1.0,0.0,0.004383087158203125,6.5118160000000005
11418,Binary classification,Logistic regression,SMTP,1.0,0.0,0.004383087158203125,8.818113
13321,Binary classification,Logistic regression,SMTP,1.0,0.0,0.004383087158203125,11.407669
15224,Binary classification,Logistic regression,SMTP,0.9996715712033631,0.7058823529411764,0.004383087158203125,14.14256
17127,Binary classification,Logistic regression,SMTP,0.9997080632918783,0.761904761904762,0.004383087158203125,17.225082
19030,Binary classification,Logistic regression,SMTP,0.9997372569626904,0.761904761904762,0.004383087158203125,20.638518
20933,Binary classification,Logistic regression,SMTP,0.999761142693355,0.761904761904762,0.004383087158203125,24.253788
22836,Binary classification,Logistic regression,SMTP,0.9997810474689087,0.761904761904762,0.004383087158203125,28.292907
24739,Binary classification,Logistic regression,SMTP,0.9997978899713004,0.761904761904762,0.004383087158203125,32.686689
26642,Binary classification,Logistic regression,SMTP,0.9997747916823061,0.7272727272727273,0.004383087158203125,37.48956
28545,Binary classification,Logistic regression,SMTP,0.9997898055701524,0.7272727272727273,0.004383087158203125,42.475907
30448,Binary classification,Logistic regression,SMTP,0.9998029427220179,0.7272727272727273,0.004383087158203125,47.5909
32351,Binary classification,Logistic regression,SMTP,0.999814534326605,0.7272727272727273,0.004383087158203125,52.758005999999995
34254,Binary classification,Logistic regression,SMTP,0.999824837975127,0.7272727272727273,0.004383087158203125,58.00377399999999
36157,Binary classification,Logistic regression,SMTP,0.9998340570290677,0.7272727272727273,0.004383087158203125,63.301826999999996
38060,Binary classification,Logistic regression,SMTP,0.9998423541776142,0.7272727272727273,0.004383087158203125,69.082681
39963,Binary classification,Logistic regression,SMTP,0.9998498611215374,0.7272727272727273,0.004383087158203125,75.20146299999999
41866,Binary classification,Logistic regression,SMTP,0.999856685616013,0.7272727272727273,0.004383087158203125,81.47624599999999
43769,Binary classification,Logistic regression,SMTP,0.9998629166761863,0.7272727272727273,0.004383087158203125,87.80334799999999
45672,Binary classification,Logistic regression,SMTP,0.9998686284813453,0.7272727272727273,0.004383087158203125,94.50356299999999
47575,Binary classification,Logistic regression,SMTP,0.9998738833420915,0.7272727272727273,0.004383087158203125,101.47320899999998
49478,Binary classification,Logistic regression,SMTP,0.9998787339827803,0.7272727272727273,0.004383087158203125,108.65337399999999
51381,Binary classification,Logistic regression,SMTP,0.9998443004223351,0.6666666666666666,0.004383087158203125,116.03905099999999
53284,Binary classification,Logistic regression,SMTP,0.9998498611215374,0.6666666666666666,0.004383087158203125,123.47693899999999
55187,Binary classification,Logistic regression,SMTP,0.999855038324243,0.6666666666666666,0.004383087158203125,131.24711599999998
57090,Binary classification,Logistic regression,SMTP,0.9997022245577158,0.48484848484848486,0.004383087158203125,139.06955999999997
58993,Binary classification,Logistic regression,SMTP,0.9997118302171444,0.48484848484848486,0.004383087158203125,147.24685999999997
60896,Binary classification,Logistic regression,SMTP,0.9997208355228586,0.48484848484848486,0.004383087158203125,155.49604799999997
62799,Binary classification,Logistic regression,SMTP,0.999697447411583,0.45714285714285713,0.004383087158203125,163.98183799999998
64702,Binary classification,Logistic regression,SMTP,0.9997063460171247,0.45714285714285713,0.004383087158203125,172.51983099999998
66605,Binary classification,Logistic regression,SMTP,0.9997147361309211,0.45714285714285713,0.004383087158203125,181.37851099999997
68508,Binary classification,Logistic regression,SMTP,0.9996934664564723,0.4324324324324324,0.004383087158203125,190.361339
70411,Binary classification,Logistic regression,SMTP,0.9997017511468379,0.4324324324324324,0.004383087158203125,199.62141799999998
72314,Binary classification,Logistic regression,SMTP,0.9997095998008685,0.4324324324324324,0.004383087158203125,209.102276
74217,Binary classification,Logistic regression,SMTP,0.9997170459598205,0.4324324324324324,0.004383087158203125,218.739805
76120,Binary classification,Logistic regression,SMTP,0.999724119810825,0.4324324324324324,0.004383087158203125,228.568505
78023,Binary classification,Logistic regression,SMTP,0.9997308485959269,0.4324324324324324,0.004383087158203125,238.590468
79926,Binary classification,Logistic regression,SMTP,0.9997372569626904,0.4324324324324324,0.004383087158203125,248.811987
81829,Binary classification,Logistic regression,SMTP,0.9997433672658838,0.4324324324324324,0.004383087158203125,259.201556
83732,Binary classification,Logistic regression,SMTP,0.9997491998280228,0.4324324324324324,0.004383087158203125,269.773782
85635,Binary classification,Logistic regression,SMTP,0.9997547731651778,0.4324324324324324,0.004383087158203125,280.39829399999996
87538,Binary classification,Logistic regression,SMTP,0.9997601041833261,0.4324324324324324,0.004383087158203125,291.30607999999995
89441,Binary classification,Logistic regression,SMTP,0.9997540277948592,0.4210526315789474,0.004383087158203125,302.26636399999995
91344,Binary classification,Logistic regression,SMTP,0.9997591522157996,0.4210526315789474,0.004383087158203125,313.41476399999993
93247,Binary classification,Logistic regression,SMTP,0.9997640674767017,0.4210526315789474,0.004383087158203125,324.6865609999999
95150,Binary classification,Logistic regression,SMTP,0.9997687861271676,0.4210526315789474,0.004383087158203125,336.1230349999999
95156,Binary classification,Logistic regression,SMTP,0.9997688007062088,0.4210526315789474,0.004383087158203125,347.5840659999999
106,Binary classification,Aggregated Mondrian Forest,Bananas,0.6952380952380952,0.6734693877551019,0.7311496734619141,0.402177
212,Binary classification,Aggregated Mondrian Forest,Bananas,0.7772511848341233,0.7539267015706805,1.1526775360107422,1.069418
318,Binary classification,Aggregated Mondrian Forest,Bananas,0.8107255520504731,0.7887323943661972,1.5658817291259766,2.106066
424,Binary classification,Aggregated Mondrian Forest,Bananas,0.8321513002364066,0.8126649076517151,1.903005599975586,3.488664
530,Binary classification,Aggregated Mondrian Forest,Bananas,0.8374291115311909,0.8105726872246696,2.307821273803711,5.3395150000000005
636,Binary classification,Aggregated Mondrian Forest,Bananas,0.8456692913385827,0.8211678832116789,2.615488052368164,7.5466120000000005
742,Binary classification,Aggregated Mondrian Forest,Bananas,0.8502024291497976,0.8229665071770335,3.0040950775146484,10.22592
848,Binary classification,Aggregated Mondrian Forest,Bananas,0.8406139315230224,0.8132780082987551,3.627176284790039,13.262821
954,Binary classification,Aggregated Mondrian Forest,Bananas,0.8467995802728226,0.8188585607940446,4.011995315551758,16.409953
1060,Binary classification,Aggregated Mondrian Forest,Bananas,0.8536355051935789,0.8252536640360767,4.247537612915039,20.03872
1166,Binary classification,Aggregated Mondrian Forest,Bananas,0.8532188841201717,0.8256880733944955,4.639005661010742,24.372941
1272,Binary classification,Aggregated Mondrian Forest,Bananas,0.8528717545239969,0.8263695450324977,5.026018142700195,29.288351
1378,Binary classification,Aggregated Mondrian Forest,Bananas,0.8533042846768337,0.8255613126079447,5.375551223754883,34.524231
1484,Binary classification,Aggregated Mondrian Forest,Bananas,0.8577208361429535,0.8313349320543566,5.637887954711914,39.873114
1590,Binary classification,Aggregated Mondrian Forest,Bananas,0.8558842039018251,0.8302446256486287,5.985445022583008,45.761274
1696,Binary classification,Aggregated Mondrian Forest,Bananas,0.8578171091445428,0.8322894919972164,6.255781173706055,52.16025
1802,Binary classification,Aggregated Mondrian Forest,Bananas,0.8617434758467518,0.837996096291477,6.513776779174805,58.958737
1908,Binary classification,Aggregated Mondrian Forest,Bananas,0.8605138961719979,0.8380024360535933,6.860681533813477,66.186241
2014,Binary classification,Aggregated Mondrian Forest,Bananas,0.8614008941877794,0.8402976531196336,7.188405990600586,73.77180999999999
2120,Binary classification,Aggregated Mondrian Forest,Bananas,0.8636149126946673,0.8445400753093062,7.45918083190918,81.92266299999999
2226,Binary classification,Aggregated Mondrian Forest,Bananas,0.863370786516854,0.8445807770961146,7.824583053588867,90.52339799999999
2332,Binary classification,Aggregated Mondrian Forest,Bananas,0.8631488631488632,0.8446176327325864,8.146684646606445,99.57620199999998
2438,Binary classification,Aggregated Mondrian Forest,Bananas,0.8649979482970865,0.8463334890238208,8.476228713989258,109.05788699999998
2544,Binary classification,Aggregated Mondrian Forest,Bananas,0.8655131734172238,0.8477292965271594,8.77055549621582,119.13105799999998
2650,Binary classification,Aggregated Mondrian Forest,Bananas,0.8663646659116648,0.8489761092150171,9.034017562866211,129.62469299999998
2756,Binary classification,Aggregated Mondrian Forest,Bananas,0.8682395644283122,0.8508014796547472,9.326082229614258,140.469261
2862,Binary classification,Aggregated Mondrian Forest,Bananas,0.871024117441454,0.8535132989281462,9.581369400024414,151.75885799999998
2968,Binary classification,Aggregated Mondrian Forest,Bananas,0.8725985844287159,0.8547271329746349,9.816720962524414,163.46821799999998
3074,Binary classification,Aggregated Mondrian Forest,Bananas,0.8721119427269769,0.8543905150055576,10.13664436340332,175.57401099999998
3180,Binary classification,Aggregated Mondrian Forest,Bananas,0.8738597043095313,0.8558072635742537,10.382577896118164,188.206663
3286,Binary classification,Aggregated Mondrian Forest,Bananas,0.873972602739726,0.8553459119496856,10.655797958374023,201.31572
3392,Binary classification,Aggregated Mondrian Forest,Bananas,0.8743733411972869,0.8566621803499327,10.917825698852539,214.802688
3498,Binary classification,Aggregated Mondrian Forest,Bananas,0.875893623105519,0.8577049180327869,11.169775009155273,228.683347
3604,Binary classification,Aggregated Mondrian Forest,Bananas,0.8776019983347211,0.8589702590342182,11.396661758422852,243.083545
3710,Binary classification,Aggregated Mondrian Forest,Bananas,0.8784038824480992,0.8604147322810276,11.635644912719727,257.92143999999996
3816,Binary classification,Aggregated Mondrian Forest,Bananas,0.8799475753604193,0.8622970535177391,11.844369888305664,273.194463
3922,Binary classification,Aggregated Mondrian Forest,Bananas,0.8801326192297884,0.8620892018779343,12.125791549682617,288.84981799999997
4028,Binary classification,Aggregated Mondrian Forest,Bananas,0.8793146262726595,0.8609044075558099,12.44749641418457,305.08325399999995
4134,Binary classification,Aggregated Mondrian Forest,Bananas,0.8802322767965158,0.8620016727069976,12.748563766479492,321.76444999999995
4240,Binary classification,Aggregated Mondrian Forest,Bananas,0.8815758433592829,0.8637350705754614,12.930234909057617,338.85997899999995
4346,Binary classification,Aggregated Mondrian Forest,Bananas,0.8828538550057538,0.8652369605507017,13.177812576293945,356.46849199999997
4452,Binary classification,Aggregated Mondrian Forest,Bananas,0.8820489777578072,0.8640952627491586,13.489912033081055,374.59097599999996
4558,Binary classification,Aggregated Mondrian Forest,Bananas,0.8819398727232829,0.8642785065590314,13.778493881225586,393.06896199999994
4664,Binary classification,Aggregated Mondrian Forest,Bananas,0.8822646365001072,0.8651436993367724,14.052377700805664,412.21885999999995
4770,Binary classification,Aggregated Mondrian Forest,Bananas,0.8813168379115118,0.8636801541425819,14.455930709838867,431.85862
4876,Binary classification,Aggregated Mondrian Forest,Bananas,0.8822564102564102,0.8642384105960265,14.687185287475586,451.994849
4982,Binary classification,Aggregated Mondrian Forest,Bananas,0.8837582814695845,0.8663126298776265,14.919321060180664,472.59684599999997
5088,Binary classification,Aggregated Mondrian Forest,Bananas,0.8832317672498525,0.865732368896926,15.203706741333008,493.657747
5194,Binary classification,Aggregated Mondrian Forest,Bananas,0.8838821490467937,0.8663859960115223,15.511594772338867,515.206233
5300,Binary classification,Aggregated Mondrian Forest,Bananas,0.8843177958105303,0.8668838219326819,15.831247329711914,537.216938
906,Binary classification,Aggregated Mondrian Forest,Elec2,0.8839779005524862,0.8816234498308907,3.902958869934082,2.327343
1812,Binary classification,Aggregated Mondrian Forest,Elec2,0.8967421314191054,0.8723549488054606,6.9481706619262695,7.692956
2718,Binary classification,Aggregated Mondrian Forest,Elec2,0.8814869341185131,0.852157943067034,11.507878303527832,15.574057
3624,Binary classification,Aggregated Mondrian Forest,Elec2,0.8829699144355506,0.8551912568306012,15.944500923156738,26.348387000000002
4530,Binary classification,Aggregated Mondrian Forest,Elec2,0.8827555751821594,0.8477201032406079,19.91930103302002,39.625588
5436,Binary classification,Aggregated Mondrian Forest,Elec2,0.8785648574057038,0.8430813124108417,24.512368202209473,55.198744000000005
6342,Binary classification,Aggregated Mondrian Forest,Elec2,0.8727330074120802,0.8376584188292093,29.83641529083252,73.22602400000001
7248,Binary classification,Aggregated Mondrian Forest,Elec2,0.8679453566993238,0.8307093578630814,35.108731269836426,93.86998200000001
8154,Binary classification,Aggregated Mondrian Forest,Elec2,0.8675334232797743,0.8378378378378378,40.42850589752197,116.86893900000001
9060,Binary classification,Aggregated Mondrian Forest,Elec2,0.8700739595981897,0.844907102385031,44.758286476135254,142.16985400000002
9966,Binary classification,Aggregated Mondrian Forest,Elec2,0.8677370797792273,0.8452688424512795,49.47006320953369,169.92955300000003
10872,Binary classification,Aggregated Mondrian Forest,Elec2,0.8703891086376598,0.8506940765073647,53.45615100860596,200.48070100000004
11778,Binary classification,Aggregated Mondrian Forest,Elec2,0.8702555829158529,0.8504306969459672,58.029229164123535,233.46021600000003
12684,Binary classification,Aggregated Mondrian Forest,Elec2,0.8680122999290388,0.8480116215725441,62.6548547744751,268.65033700000004
13590,Binary classification,Aggregated Mondrian Forest,Elec2,0.8691588785046729,0.8514371657754011,66.78662204742432,306.182155
14496,Binary classification,Aggregated Mondrian Forest,Elec2,0.869127285270783,0.8519010071043798,70.7217378616333,346.145356
15402,Binary classification,Aggregated Mondrian Forest,Elec2,0.8683851697941692,0.8503727762604266,74.95325183868408,388.767454
16308,Binary classification,Aggregated Mondrian Forest,Elec2,0.8653952290427424,0.8463423171158558,80.87196826934814,434.348743
17214,Binary classification,Aggregated Mondrian Forest,Elec2,0.8651019578225759,0.8439725843300633,85.67173862457275,482.554841
18120,Binary classification,Aggregated Mondrian Forest,Elec2,0.8652795408135107,0.8440554526288891,90.66566562652588,533.078131
19026,Binary classification,Aggregated Mondrian Forest,Elec2,0.8659658344283837,0.8435774751564225,95.06807804107666,585.8918679999999
19932,Binary classification,Aggregated Mondrian Forest,Elec2,0.8656866188349807,0.8448565633149812,100.00396060943604,641.1925439999999
20838,Binary classification,Aggregated Mondrian Forest,Elec2,0.8636559965446081,0.8426474660758793,105.63161563873291,698.6883399999999
21744,Binary classification,Aggregated Mondrian Forest,Elec2,0.8608287724784989,0.8372243141473912,111.98070621490479,758.4882389999999
22650,Binary classification,Aggregated Mondrian Forest,Elec2,0.8589783213386905,0.8339571636514868,117.5847635269165,820.6649079999999
23556,Binary classification,Aggregated Mondrian Forest,Elec2,0.8583740182551475,0.832781954887218,123.09164142608643,885.2932249999999
24462,Binary classification,Aggregated Mondrian Forest,Elec2,0.858836515269204,0.8320770315615427,128.0331048965454,952.5566359999999
25368,Binary classification,Aggregated Mondrian Forest,Elec2,0.8572949107107659,0.8303178025686697,133.7963571548462,1022.3792019999999
26274,Binary classification,Aggregated Mondrian Forest,Elec2,0.8581052791839531,0.8311594202898549,138.48933124542236,1094.8739699999999
27180,Binary classification,Aggregated Mondrian Forest,Elec2,0.8589352073291879,0.8325764192139737,142.4983949661255,1170.108663
28086,Binary classification,Aggregated Mondrian Forest,Elec2,0.8589282535161118,0.8320617158358765,147.49800205230713,1248.147936
28992,Binary classification,Aggregated Mondrian Forest,Elec2,0.8590252147218103,0.8314569672976204,152.64811420440674,1329.0550210000001
29898,Binary classification,Aggregated Mondrian Forest,Elec2,0.8592835401545306,0.8315380611059945,157.01412677764893,1412.9131590000002
30804,Binary classification,Aggregated Mondrian Forest,Elec2,0.8593643476284778,0.8308737409229328,161.84535694122314,1499.6073220000003
31710,Binary classification,Aggregated Mondrian Forest,Elec2,0.8579898451543726,0.8292571948583779,167.67505741119385,1589.2965710000003
32616,Binary classification,Aggregated Mondrian Forest,Elec2,0.8575502069599877,0.8290151626674518,173.03853702545166,1682.0938940000003
33522,Binary classification,Aggregated Mondrian Forest,Elec2,0.856895677336595,0.8285132091659814,178.69286823272705,1778.0556160000003
34428,Binary classification,Aggregated Mondrian Forest,Elec2,0.8567403491445668,0.8284044255792917,184.42700672149658,1877.3306510000002
35334,Binary classification,Aggregated Mondrian Forest,Elec2,0.8561967565731752,0.8269237319889635,190.2584466934204,1980.062636
36240,Binary classification,Aggregated Mondrian Forest,Elec2,0.8553768039956953,0.8247098565169404,196.088059425354,2086.632608
37146,Binary classification,Aggregated Mondrian Forest,Elec2,0.8546237717054785,0.8233562315996074,201.92248249053955,2196.7808379999997
38052,Binary classification,Aggregated Mondrian Forest,Elec2,0.8545898925126804,0.8226204597185266,207.08052158355713,2310.5919209999997
38958,Binary classification,Aggregated Mondrian Forest,Elec2,0.8544035731704187,0.82275,212.188458442688,2428.1267129999997
39864,Binary classification,Aggregated Mondrian Forest,Elec2,0.8545518400521787,0.8240577775080414,217.55200672149658,2549.474989
40770,Binary classification,Aggregated Mondrian Forest,Elec2,0.8537123795040349,0.8242574257425742,223.63111972808838,2674.8243639999996
41676,Binary classification,Aggregated Mondrian Forest,Elec2,0.8537252549490102,0.8253595370423422,229.18964862823486,2804.4638559999994
42582,Binary classification,Aggregated Mondrian Forest,Elec2,0.8543481834621075,0.8264592310705691,234.55925846099854,2938.3080869999994
43488,Binary classification,Aggregated Mondrian Forest,Elec2,0.8539563547726907,0.8260428935331015,239.80890369415283,3076.3620659999992
44394,Binary classification,Aggregated Mondrian Forest,Elec2,0.8540085148559458,0.8256436469290576,245.0670289993286,3219.1663079999994
45300,Binary classification,Aggregated Mondrian Forest,Elec2,0.8545221748824477,0.8264144979454219,249.26827335357666,3366.3068469999994
45312,Binary classification,Aggregated Mondrian Forest,Elec2,0.8545165633069233,0.8263801095659502,249.3622064590454,3516.8365579999995
25,Binary classification,Aggregated Mondrian Forest,Phishing,0.5833333333333334,0.6153846153846153,0.22305870056152344,0.007706
50,Binary classification,Aggregated Mondrian Forest,Phishing,0.6530612244897959,0.6046511627906977,0.35651588439941406,0.028542
75,Binary classification,Aggregated Mondrian Forest,Phishing,0.6756756756756757,0.6666666666666666,0.49214744567871094,0.07767
100,Binary classification,Aggregated Mondrian Forest,Phishing,0.7272727272727273,0.7157894736842105,0.5638484954833984,0.14231100000000002
125,Binary classification,Aggregated Mondrian Forest,Phishing,0.7419354838709677,0.7377049180327869,0.6969738006591797,0.22483400000000003
150,Binary classification,Aggregated Mondrian Forest,Phishing,0.7516778523489933,0.7549668874172186,0.8257846832275391,0.327369
175,Binary classification,Aggregated Mondrian Forest,Phishing,0.7873563218390804,0.7757575757575758,0.8962841033935547,0.451176
200,Binary classification,Aggregated Mondrian Forest,Phishing,0.7939698492462312,0.783068783068783,0.9906406402587891,0.5976790000000001
225,Binary classification,Aggregated Mondrian Forest,Phishing,0.8035714285714286,0.7864077669902914,1.0721492767333984,0.767819
250,Binary classification,Aggregated Mondrian Forest,Phishing,0.8032128514056225,0.787878787878788,1.1620845794677734,0.9636640000000001
275,Binary classification,Aggregated Mondrian Forest,Phishing,0.8029197080291971,0.7857142857142857,1.2602252960205078,1.186129
300,Binary classification,Aggregated Mondrian Forest,Phishing,0.8093645484949833,0.7896678966789666,1.3312015533447266,1.435378
325,Binary classification,Aggregated Mondrian Forest,Phishing,0.8179012345679012,0.794425087108014,1.4068622589111328,1.712407
350,Binary classification,Aggregated Mondrian Forest,Phishing,0.8223495702005731,0.7960526315789475,1.4687175750732422,2.590188
375,Binary classification,Aggregated Mondrian Forest,Phishing,0.8262032085561497,0.7987616099071208,1.5429553985595703,3.653317
400,Binary classification,Aggregated Mondrian Forest,Phishing,0.8345864661654135,0.8058823529411765,1.5971698760986328,4.941843
425,Binary classification,Aggregated Mondrian Forest,Phishing,0.8419811320754716,0.8101983002832861,1.6384601593017578,6.3310450000000005
450,Binary classification,Aggregated Mondrian Forest,Phishing,0.8463251670378619,0.8140161725067386,1.7110309600830078,7.998128
475,Binary classification,Aggregated Mondrian Forest,Phishing,0.8481012658227848,0.8181818181818183,1.7626628875732422,9.802203
500,Binary classification,Aggregated Mondrian Forest,Phishing,0.8496993987975952,0.8235294117647058,1.8312664031982422,11.860429
525,Binary classification,Aggregated Mondrian Forest,Phishing,0.8549618320610687,0.8264840182648403,1.886831283569336,14.067266
550,Binary classification,Aggregated Mondrian Forest,Phishing,0.8561020036429873,0.8286334056399132,1.9620189666748047,16.513252
575,Binary classification,Aggregated Mondrian Forest,Phishing,0.8571428571428571,0.8298755186721992,2.014657974243164,19.078196000000002
600,Binary classification,Aggregated Mondrian Forest,Phishing,0.8597662771285476,0.8299595141700405,2.034151077270508,21.930038000000003
625,Binary classification,Aggregated Mondrian Forest,Phishing,0.8589743589743589,0.826086956521739,2.0722179412841797,24.998156
650,Binary classification,Aggregated Mondrian Forest,Phishing,0.864406779661017,0.8352059925093633,2.1280460357666016,28.22406
675,Binary classification,Aggregated Mondrian Forest,Phishing,0.8664688427299704,0.8415492957746479,2.171884536743164,31.789539
700,Binary classification,Aggregated Mondrian Forest,Phishing,0.871244635193133,0.8453608247422681,2.180410385131836,35.393509
725,Binary classification,Aggregated Mondrian Forest,Phishing,0.8715469613259669,0.8477905073649755,2.2278575897216797,39.071697
750,Binary classification,Aggregated Mondrian Forest,Phishing,0.8718291054739653,0.8485804416403786,2.296957015991211,42.79006
775,Binary classification,Aggregated Mondrian Forest,Phishing,0.8733850129198967,0.8496932515337424,2.331022262573242,46.549003
800,Binary classification,Aggregated Mondrian Forest,Phishing,0.8735919899874843,0.8516886930983847,2.3852710723876953,50.737578
825,Binary classification,Aggregated Mondrian Forest,Phishing,0.8725728155339806,0.8514851485148516,2.4256954193115234,55.183274
850,Binary classification,Aggregated Mondrian Forest,Phishing,0.8739693757361602,0.8528198074277855,2.450967788696289,59.850514
875,Binary classification,Aggregated Mondrian Forest,Phishing,0.8775743707093822,0.8563758389261745,2.463541030883789,64.652608
900,Binary classification,Aggregated Mondrian Forest,Phishing,0.8754171301446051,0.8534031413612565,2.5226268768310547,69.692245
925,Binary classification,Aggregated Mondrian Forest,Phishing,0.8766233766233766,0.8564231738035264,2.564126968383789,74.91420600000001
950,Binary classification,Aggregated Mondrian Forest,Phishing,0.8788198103266597,0.8606060606060606,2.6099414825439453,80.43416900000001
975,Binary classification,Aggregated Mondrian Forest,Phishing,0.8809034907597536,0.8625592417061612,2.6333980560302734,86.17537100000001
1000,Binary classification,Aggregated Mondrian Forest,Phishing,0.8818818818818819,0.8634259259259259,2.6835269927978516,92.21030600000002
1025,Binary classification,Aggregated Mondrian Forest,Phishing,0.8818359375,0.8638920134983127,2.7214527130126953,98.37806100000002
1050,Binary classification,Aggregated Mondrian Forest,Phishing,0.8836987607244995,0.8665207877461707,2.755247116088867,104.59228500000002
1075,Binary classification,Aggregated Mondrian Forest,Phishing,0.8836126629422719,0.8674443266171793,2.7992916107177734,111.13860400000002
1100,Binary classification,Aggregated Mondrian Forest,Phishing,0.8844404003639672,0.8686659772492245,2.817598342895508,117.94066900000001
1125,Binary classification,Aggregated Mondrian Forest,Phishing,0.8861209964412812,0.8717434869739479,2.8664073944091797,124.90058700000002
1150,Binary classification,Aggregated Mondrian Forest,Phishing,0.8877284595300261,0.8734052993130519,2.894350051879883,132.07135100000002
1175,Binary classification,Aggregated Mondrian Forest,Phishing,0.8850085178875639,0.8700673724735322,2.9388179779052734,139.48582700000003
1200,Binary classification,Aggregated Mondrian Forest,Phishing,0.8874061718098415,0.8722800378429518,2.961599349975586,147.18514600000003
1225,Binary classification,Aggregated Mondrian Forest,Phishing,0.8888888888888888,0.8738404452690167,2.987478256225586,155.01138400000002
1250,Binary classification,Aggregated Mondrian Forest,Phishing,0.88871096877502,0.8739800543970987,3.035696029663086,163.12762100000003
1903,Binary classification,Aggregated Mondrian Forest,SMTP,1.0,0.0,0.04407501220703125,0.134437
3806,Binary classification,Aggregated Mondrian Forest,SMTP,1.0,0.0,0.04407501220703125,0.40336099999999997
5709,Binary classification,Aggregated Mondrian Forest,SMTP,1.0,0.0,0.04407501220703125,1.858145
7612,Binary classification,Aggregated Mondrian Forest,SMTP,1.0,0.0,0.04407501220703125,3.832858
9515,Binary classification,Aggregated Mondrian Forest,SMTP,1.0,0.0,0.04407501220703125,6.365368
11418,Binary classification,Aggregated Mondrian Forest,SMTP,1.0,0.0,0.04407501220703125,9.703711
13321,Binary classification,Aggregated Mondrian Forest,SMTP,1.0,0.0,0.04407501220703125,13.859128
15224,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998686198515404,0.9090909090909091,0.0671529769897461,18.826204
17127,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998832184981898,0.9230769230769231,0.06717967987060547,24.975340000000003
19030,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998948972620737,0.9230769230769231,0.06717967987060547,32.144457
20933,Binary classification,Aggregated Mondrian Forest,SMTP,0.999904452512899,0.9230769230769231,0.06717967987060547,40.269126
22836,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999124151521787,0.9230769230769231,0.06717967987060547,49.323419
24739,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999191527205109,0.9230769230769231,0.06717967987060547,58.979717
26642,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999249277429526,0.9285714285714286,0.0729970932006836,69.503314
28545,Binary classification,Aggregated Mondrian Forest,SMTP,0.999929932735426,0.9285714285714286,0.0729970932006836,80.889735
30448,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999343120832923,0.9285714285714286,0.0729970932006836,92.967522
32351,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999381761978362,0.9285714285714286,0.07515239715576172,105.598766
34254,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999416109537851,0.9285714285714286,0.0789480209350586,118.832354
36157,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999446841464764,0.9285714285714286,0.0789022445678711,132.643123
38060,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999474500118237,0.9285714285714286,0.0789022445678711,147.06213
39963,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999499524548321,0.9285714285714286,0.0789022445678711,161.987513
41866,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999522273975875,0.9285714285714286,0.0789022445678711,177.46065900000002
43769,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999543045147139,0.9285714285714286,0.0789022445678711,193.47413900000004
45672,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999562085349566,0.9285714285714286,0.0789022445678711,209.97120600000005
47575,Binary classification,Aggregated Mondrian Forest,SMTP,0.999957960230378,0.9285714285714286,0.08317852020263672,227.13066100000006
49478,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999595771772742,0.9285714285714286,0.08317852020263672,244.92382400000005
51381,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999610743479953,0.9375,0.09784984588623047,263.33986100000004
53284,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999624645759435,0.9375,0.09784984588623047,282.33328600000004
55187,Binary classification,Aggregated Mondrian Forest,SMTP,0.9999637589243648,0.9375,0.10135173797607422,301.9516550000001
57090,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998423514162098,0.7906976744186047,0.10429668426513672,322.1056060000001
58993,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998474369406021,0.7906976744186047,0.1090993881225586,342.82298800000007
60896,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998522046145004,0.7906976744186047,0.10907649993896484,364.07145900000006
62799,Binary classification,Aggregated Mondrian Forest,SMTP,0.999824835185834,0.7555555555555556,0.10908031463623047,385.8650140000001
64702,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998299871717593,0.7555555555555556,0.11544322967529297,408.27489600000007
66605,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998348447540688,0.7555555555555556,0.12771892547607422,431.2010870000001
68508,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998394324667552,0.7755102040816326,0.1485433578491211,454.8798040000001
70411,Binary classification,Aggregated Mondrian Forest,SMTP,0.99984377219145,0.7755102040816326,0.1485433578491211,479.3025140000001
72314,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998478835064235,0.7755102040816326,0.1485433578491211,504.4539200000001
74217,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998517839818907,0.7755102040816326,0.15270137786865234,530.3883170000001
76120,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998554894310224,0.7755102040816326,0.15265178680419922,557.1028460000001
78023,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998590141242214,0.7755102040816326,0.15284252166748047,584.5474790000001
79926,Binary classification,Aggregated Mondrian Forest,SMTP,0.999862370972787,0.7755102040816326,0.1529378890991211,612.8189130000001
81829,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998655716869531,0.7755102040816326,0.15293407440185547,641.8553400000001
83732,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998686269123741,0.7755102040816326,0.15300655364990234,671.6560330000001
85635,Binary classification,Aggregated Mondrian Forest,SMTP,0.999871546348413,0.7755102040816326,0.15305233001708984,702.285691
87538,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998743388510002,0.7755102040816326,0.15305233001708984,733.699912
89441,Binary classification,Aggregated Mondrian Forest,SMTP,0.999865831842576,0.7599999999999999,0.15305233001708984,765.91965
91344,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998686270431232,0.7599999999999999,0.16368389129638672,798.961392
93247,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998713081526285,0.7599999999999999,0.18039226531982422,832.8688340000001
95150,Binary classification,Aggregated Mondrian Forest,SMTP,0.9998738820166265,0.7599999999999999,0.18039608001708984,867.7099560000001
95156,Binary classification,Aggregated Mondrian Forest,SMTP,0.999873889968998,0.7599999999999999,0.18039608001708984,902.5839780000001
106,Binary classification,ALMA,Bananas,0.5377358490566038,0.5242718446601942,0.0028944015502929688,0.002989
212,Binary classification,ALMA,Bananas,0.5330188679245284,0.5217391304347825,0.0028944015502929688,0.008442999999999999
318,Binary classification,ALMA,Bananas,0.5188679245283019,0.5173501577287066,0.0029211044311523438,0.016419999999999997
424,Binary classification,ALMA,Bananas,0.5330188679245284,0.5330188679245282,0.0029211044311523438,0.026857
530,Binary classification,ALMA,Bananas,0.5207547169811321,0.5115384615384615,0.0029211044311523438,0.039782
636,Binary classification,ALMA,Bananas,0.5377358490566038,0.5303514376996804,0.0029211044311523438,0.055196999999999996
742,Binary classification,ALMA,Bananas,0.522911051212938,0.512396694214876,0.0029211044311523438,0.4203
848,Binary classification,ALMA,Bananas,0.5235849056603774,0.5061124694376529,0.0029211044311523438,0.797571
954,Binary classification,ALMA,Bananas,0.5157232704402516,0.5,0.0029211044311523438,1.177369
1060,Binary classification,ALMA,Bananas,0.5160377358490567,0.4975514201762978,0.0029211044311523438,1.5830190000000002
1166,Binary classification,ALMA,Bananas,0.5154373927958834,0.49598572702943805,0.0029211044311523438,1.99113
1272,Binary classification,ALMA,Bananas,0.5165094339622641,0.4979591836734694,0.0029211044311523438,2.4017090000000003
1378,Binary classification,ALMA,Bananas,0.5195936139332366,0.4977238239757208,0.0029211044311523438,2.8146830000000005
1484,Binary classification,ALMA,Bananas,0.5195417789757413,0.4968242766407903,0.0029211044311523438,3.2301020000000005
1590,Binary classification,ALMA,Bananas,0.5226415094339623,0.4983476536682089,0.0029211044311523438,3.6479910000000006
1696,Binary classification,ALMA,Bananas,0.5194575471698113,0.49473031618102914,0.0029211044311523438,4.080656
1802,Binary classification,ALMA,Bananas,0.5205327413984462,0.4965034965034965,0.0029211044311523438,4.51576
1908,Binary classification,ALMA,Bananas,0.5193920335429769,0.4964305326743548,0.0029211044311523438,4.9732460000000005
2014,Binary classification,ALMA,Bananas,0.519364448857994,0.4989648033126293,0.0029211044311523438,5.433191000000001
2120,Binary classification,ALMA,Bananas,0.5174528301886793,0.4997555012224939,0.0029211044311523438,5.8955470000000005
2226,Binary classification,ALMA,Bananas,0.5197663971248877,0.5002337540906966,0.0029211044311523438,6.360334000000001
2332,Binary classification,ALMA,Bananas,0.5175814751286449,0.4975435462259938,0.0029211044311523438,6.8275630000000005
2438,Binary classification,ALMA,Bananas,0.5176374077112387,0.4957118353344769,0.0029211044311523438,7.297377000000001
2544,Binary classification,ALMA,Bananas,0.5196540880503144,0.5008169934640523,0.0029211044311523438,7.769696000000001
2650,Binary classification,ALMA,Bananas,0.520377358490566,0.5037094884810621,0.0029211044311523438,8.244448
2756,Binary classification,ALMA,Bananas,0.521044992743106,0.5041322314049587,0.0029211044311523438,8.721642000000001
2862,Binary classification,ALMA,Bananas,0.5213137665967854,0.5032632342277013,0.0029211044311523438,9.201349
2968,Binary classification,ALMA,Bananas,0.5175202156334232,0.49859943977591037,0.0029211044311523438,9.683489
3074,Binary classification,ALMA,Bananas,0.5152895250487963,0.49696151249155973,0.0029211044311523438,10.168047
3180,Binary classification,ALMA,Bananas,0.5132075471698113,0.4931237721021611,0.0029211044311523438,10.655058
3286,Binary classification,ALMA,Bananas,0.5130858186244674,0.4927076727964489,0.0029211044311523438,11.14447
3392,Binary classification,ALMA,Bananas,0.5103183962264151,0.49095923996322405,0.0029211044311523438,11.636343
3498,Binary classification,ALMA,Bananas,0.5091480846197828,0.48914013686402846,0.0029211044311523438,12.130614
3604,Binary classification,ALMA,Bananas,0.5097114317425083,0.4876775877065816,0.0029211044311523438,12.627269
3710,Binary classification,ALMA,Bananas,0.5118598382749326,0.49086308687095864,0.0029211044311523438,13.126456
3816,Binary classification,ALMA,Bananas,0.510482180293501,0.4893384363039912,0.0029211044311523438,13.628077999999999
3922,Binary classification,ALMA,Bananas,0.50790413054564,0.48588172615876407,0.0029211044311523438,14.132146999999998
4028,Binary classification,ALMA,Bananas,0.506454816285998,0.48443983402489627,0.0029211044311523438,14.638675999999998
4134,Binary classification,ALMA,Bananas,0.5050798258345428,0.48281092012133464,0.0029211044311523438,15.147613999999999
4240,Binary classification,ALMA,Bananas,0.5068396226415094,0.48484848484848486,0.0029211044311523438,15.658921
4346,Binary classification,ALMA,Bananas,0.5080533824206167,0.4858104858104858,0.0029211044311523438,16.172658
4452,Binary classification,ALMA,Bananas,0.5080862533692723,0.4847058823529412,0.0029211044311523438,16.688792
4558,Binary classification,ALMA,Bananas,0.5063624396665204,0.48370812299219823,0.0029211044311523438,17.512414
4664,Binary classification,ALMA,Bananas,0.5051457975986278,0.4829749103942652,0.0029211044311523438,18.338679
4770,Binary classification,ALMA,Bananas,0.5048218029350104,0.48201754385964907,0.0029211044311523438,19.182105
4876,Binary classification,ALMA,Bananas,0.5036915504511895,0.4802405498281787,0.0029211044311523438,20.043263
4982,Binary classification,ALMA,Bananas,0.5038137294259334,0.4811083123425693,0.0029211044311523438,20.906914
5088,Binary classification,ALMA,Bananas,0.5029481132075472,0.47995064774830354,0.0029211044311523438,21.772989
5194,Binary classification,ALMA,Bananas,0.5040431266846361,0.4810636583400483,0.0029211044311523438,22.641457
5300,Binary classification,ALMA,Bananas,0.5064150943396226,0.4825949367088608,0.0029211044311523438,23.52705
906,Binary classification,ALMA,Elec2,0.9072847682119205,0.9056179775280899,0.0043582916259765625,0.315377
1812,Binary classification,ALMA,Elec2,0.9166666666666666,0.8967874231032126,0.0043582916259765625,0.870532
2718,Binary classification,ALMA,Elec2,0.9175864606328182,0.898458748866727,0.0043582916259765625,1.672939
3624,Binary classification,ALMA,Elec2,0.9268763796909493,0.9098945936756205,0.0043582916259765625,2.687805
4530,Binary classification,ALMA,Elec2,0.9271523178807947,0.9076664801343034,0.0043582916259765625,3.830907
5436,Binary classification,ALMA,Elec2,0.9269683590875644,0.9074376311494521,0.0043582916259765625,5.204211
6342,Binary classification,ALMA,Elec2,0.9274676758120467,0.9089108910891088,0.0043582916259765625,6.606106
7248,Binary classification,ALMA,Elec2,0.9253587196467992,0.9064499394777797,0.0043582916259765625,8.262139
8154,Binary classification,ALMA,Elec2,0.9250674515575178,0.9098687121994394,0.0043582916259765625,10.093095
9060,Binary classification,ALMA,Elec2,0.9264900662251656,0.9133714880332986,0.0043582916259765625,12.135487
9966,Binary classification,ALMA,Elec2,0.9292594822396147,0.9181279758448496,0.0043582916259765625,14.273468999999999
10872,Binary classification,ALMA,Elec2,0.9312913907284768,0.9216077237905342,0.0043582916259765625,16.496620999999998
11778,Binary classification,ALMA,Elec2,0.9313126167430803,0.9217525872908405,0.0043582916259765625,18.748344999999997
12684,Binary classification,ALMA,Elec2,0.9289656259854935,0.9190694332165634,0.0043582916259765625,21.028890999999998
13590,Binary classification,ALMA,Elec2,0.9297277409860192,0.9208978712830284,0.0043582916259765625,23.33822
14496,Binary classification,ALMA,Elec2,0.9304635761589404,0.9221381121581956,0.0043582916259765625,26.042892
15402,Binary classification,ALMA,Elec2,0.9307882093234645,0.9222011385199241,0.0043582916259765625,28.776253999999998
16308,Binary classification,ALMA,Elec2,0.9292985038018151,0.9202572792032644,0.0043582916259765625,31.538643999999998
17214,Binary classification,ALMA,Elec2,0.9279075171372139,0.9175579618680662,0.0043582916259765625,34.32985
18120,Binary classification,ALMA,Elec2,0.9265452538631347,0.915945689927376,0.0043582916259765625,37.423479
19026,Binary classification,ALMA,Elec2,0.9265216020182908,0.9150771473696999,0.0043582916259765625,40.545882
19932,Binary classification,ALMA,Elec2,0.9262492474413004,0.915526950925181,0.0043582916259765625,43.697191
20838,Binary classification,ALMA,Elec2,0.9231692100969383,0.9122114382848056,0.0043582916259765625,46.877655999999995
21744,Binary classification,ALMA,Elec2,0.9224613686534217,0.910137511992325,0.0043582916259765625,50.37692
22650,Binary classification,ALMA,Elec2,0.9216777041942605,0.9086978898610396,0.0043582916259765625,54.085119
23556,Binary classification,ALMA,Elec2,0.9186194600101885,0.9050096625538873,0.0043582916259765625,57.940796
24462,Binary classification,ALMA,Elec2,0.9172594227781866,0.9028324531925108,0.0043582916259765625,62.002687
25368,Binary classification,ALMA,Elec2,0.9144591611479028,0.8997134670487106,0.0043582916259765625,66.184799
26274,Binary classification,ALMA,Elec2,0.9142117682880414,0.899213020926489,0.0043582916259765625,70.521771
27180,Binary classification,ALMA,Elec2,0.9137969094922738,0.8990477831875565,0.0043582916259765625,75.13891
28086,Binary classification,ALMA,Elec2,0.9109876806950082,0.8954587271054613,0.0043582916259765625,79.879781
28992,Binary classification,ALMA,Elec2,0.9101131346578366,0.8940478126524638,0.0043582916259765625,84.787132
29898,Binary classification,ALMA,Elec2,0.9094588266773698,0.8931264558411306,0.0043582916259765625,89.866314
30804,Binary classification,ALMA,Elec2,0.9082911310219453,0.8912666948924213,0.0043582916259765625,95.01052800000001
31710,Binary classification,ALMA,Elec2,0.9061810154525386,0.8888307611823175,0.0043582916259765625,100.47465100000001
32616,Binary classification,ALMA,Elec2,0.9052612214863871,0.8878891227051738,0.0043582916259765625,106.06529300000001
33522,Binary classification,ALMA,Elec2,0.9050176003818388,0.887665819926616,0.0043582916259765625,111.81625600000001
34428,Binary classification,ALMA,Elec2,0.9050482165679098,0.8877519486316657,0.0043582916259765625,117.70990200000001
35334,Binary classification,ALMA,Elec2,0.9045112356370635,0.8865729846029718,0.0043582916259765625,123.63302500000002
36240,Binary classification,ALMA,Elec2,0.9047737306843268,0.8860115606936415,0.0043582916259765625,129.585193
37146,Binary classification,ALMA,Elec2,0.9044850051149518,0.8853857087479002,0.0043582916259765625,135.741294
38052,Binary classification,ALMA,Elec2,0.9042363082098182,0.884573962622743,0.0043582916259765625,141.936217
38958,Binary classification,ALMA,Elec2,0.9043842086349402,0.8849918182098861,0.0043582916259765625,148.160086
39864,Binary classification,ALMA,Elec2,0.904901665663255,0.8863302449701658,0.0043582916259765625,154.740922
40770,Binary classification,ALMA,Elec2,0.9054942359578121,0.8878344153008646,0.0043582916259765625,161.44561900000002
41676,Binary classification,ALMA,Elec2,0.9060850369517228,0.8891971464160343,0.0043582916259765625,168.179176
42582,Binary classification,ALMA,Elec2,0.9063688882626462,0.8897796699195533,0.0043582916259765625,175.114531
43488,Binary classification,ALMA,Elec2,0.906686902133922,0.8902234485743656,0.0043582916259765625,182.222276
44394,Binary classification,ALMA,Elec2,0.9062485921520926,0.8894437656059077,0.0043582916259765625,189.502759
45300,Binary classification,ALMA,Elec2,0.906401766004415,0.8897555902236091,0.0043582916259765625,196.812186
45312,Binary classification,ALMA,Elec2,0.9064044844632768,0.889738189948782,0.0043582916259765625,204.122117
25,Binary classification,ALMA,Phishing,0.56,0.5217391304347826,0.004366874694824219,0.001315
50,Binary classification,ALMA,Phishing,0.7,0.6341463414634146,0.004366874694824219,0.0038009999999999997
75,Binary classification,ALMA,Phishing,0.72,0.6956521739130435,0.004366874694824219,0.007306999999999999
100,Binary classification,ALMA,Phishing,0.73,0.7157894736842104,0.004366874694824219,0.011826
125,Binary classification,ALMA,Phishing,0.728,0.7166666666666666,0.004366874694824219,0.021848
150,Binary classification,ALMA,Phishing,0.72,0.7272727272727273,0.004366874694824219,0.032921
175,Binary classification,ALMA,Phishing,0.7371428571428571,0.7261904761904763,0.004366874694824219,0.044988
200,Binary classification,ALMA,Phishing,0.74,0.7291666666666666,0.004366874694824219,0.058055999999999996
225,Binary classification,ALMA,Phishing,0.7288888888888889,0.7081339712918661,0.004366874694824219,0.07213699999999999
250,Binary classification,ALMA,Phishing,0.728,0.7094017094017095,0.004366874694824219,0.087256
275,Binary classification,ALMA,Phishing,0.7381818181818182,0.7187499999999999,0.004580497741699219,0.103358
300,Binary classification,ALMA,Phishing,0.74,0.717391304347826,0.004580497741699219,0.120463
325,Binary classification,ALMA,Phishing,0.7507692307692307,0.7216494845360825,0.004580497741699219,0.138548
350,Binary classification,ALMA,Phishing,0.7571428571428571,0.7266881028938907,0.004580497741699219,0.157619
375,Binary classification,ALMA,Phishing,0.76,0.7272727272727273,0.004580497741699219,0.177684
400,Binary classification,ALMA,Phishing,0.7625,0.7293447293447294,0.004580497741699219,0.198747
425,Binary classification,ALMA,Phishing,0.7623529411764706,0.7232876712328767,0.004580497741699219,0.220811
450,Binary classification,ALMA,Phishing,0.7644444444444445,0.7239583333333334,0.004580497741699219,0.243868
475,Binary classification,ALMA,Phishing,0.7684210526315789,0.7303921568627451,0.004580497741699219,0.26791
500,Binary classification,ALMA,Phishing,0.77,0.735632183908046,0.004580497741699219,0.292962
525,Binary classification,ALMA,Phishing,0.7733333333333333,0.7349665924276169,0.004580497741699219,0.318999
550,Binary classification,ALMA,Phishing,0.7727272727272727,0.7368421052631579,0.004580497741699219,0.34602
575,Binary classification,ALMA,Phishing,0.7756521739130435,0.7404426559356138,0.004580497741699219,0.374009
600,Binary classification,ALMA,Phishing,0.7816666666666666,0.7426326129666011,0.004580497741699219,0.402949
625,Binary classification,ALMA,Phishing,0.776,0.7338403041825096,0.004580497741699219,0.432891
650,Binary classification,ALMA,Phishing,0.7830769230769231,0.7450271247739602,0.004580497741699219,0.463785
675,Binary classification,ALMA,Phishing,0.7851851851851852,0.7521367521367521,0.004580497741699219,0.49565
700,Binary classification,ALMA,Phishing,0.7914285714285715,0.7566666666666668,0.004580497741699219,0.5284599999999999
725,Binary classification,ALMA,Phishing,0.7931034482758621,0.7626582278481012,0.004580497741699219,0.562259
750,Binary classification,ALMA,Phishing,0.7933333333333333,0.7640791476407914,0.004580497741699219,0.5970329999999999
775,Binary classification,ALMA,Phishing,0.7935483870967742,0.7633136094674556,0.004580497741699219,0.632782
800,Binary classification,ALMA,Phishing,0.79625,0.7687943262411348,0.004580497741699219,0.669489
825,Binary classification,ALMA,Phishing,0.7951515151515152,0.7688098495212038,0.004580497741699219,0.707174
850,Binary classification,ALMA,Phishing,0.7988235294117647,0.7723035952063916,0.004580497741699219,0.74581
875,Binary classification,ALMA,Phishing,0.8034285714285714,0.7760416666666667,0.004580497741699219,0.785389
900,Binary classification,ALMA,Phishing,0.8022222222222222,0.7752525252525253,0.004580497741699219,0.825955
925,Binary classification,ALMA,Phishing,0.8064864864864865,0.781973203410475,0.004580497741699219,0.867465
950,Binary classification,ALMA,Phishing,0.8084210526315789,0.7863849765258215,0.004580497741699219,0.90993
975,Binary classification,ALMA,Phishing,0.8112820512820513,0.7894736842105262,0.004580497741699219,0.953377
1000,Binary classification,ALMA,Phishing,0.812,0.7906458797327395,0.004580497741699219,0.997793
1025,Binary classification,ALMA,Phishing,0.8156097560975609,0.7956756756756757,0.004580497741699219,1.043177
1050,Binary classification,ALMA,Phishing,0.8171428571428572,0.7983193277310925,0.004580497741699219,1.089503
1075,Binary classification,ALMA,Phishing,0.8167441860465117,0.7995930824008138,0.004580497741699219,1.136778
1100,Binary classification,ALMA,Phishing,0.82,0.8035714285714286,0.004580497741699219,1.1849720000000001
1125,Binary classification,ALMA,Phishing,0.8222222222222222,0.8073217726396917,0.004580497741699219,1.2341010000000001
1150,Binary classification,ALMA,Phishing,0.8234782608695652,0.8083097261567517,0.004580497741699219,1.284162
1175,Binary classification,ALMA,Phishing,0.8221276595744681,0.8070175438596491,0.004580497741699219,1.335171
1200,Binary classification,ALMA,Phishing,0.8241666666666667,0.8087035358114234,0.004580497741699219,1.387121
1225,Binary classification,ALMA,Phishing,0.8253061224489796,0.8099467140319715,0.004580497741699219,1.440004
1250,Binary classification,ALMA,Phishing,0.8264,0.8117953165654813,0.004580497741699219,1.493879
1903,Binary classification,ALMA,SMTP,0.720966894377299,0.0,0.003093719482421875,0.488453
3806,Binary classification,ALMA,SMTP,0.7769311613242249,0.0,0.003093719482421875,1.314947
5709,Binary classification,ALMA,SMTP,0.7509196006305833,0.0,0.003093719482421875,2.421968
7612,Binary classification,ALMA,SMTP,0.7900683131897005,0.0,0.003093719482421875,3.669313
9515,Binary classification,ALMA,SMTP,0.7826589595375723,0.0,0.003093719482421875,5.019278
11418,Binary classification,ALMA,SMTP,0.7699246803293046,0.0,0.003093719482421875,6.7704509999999996
13321,Binary classification,ALMA,SMTP,0.7722393213722694,0.0,0.003093719482421875,8.876142
15224,Binary classification,ALMA,SMTP,0.7791644771413557,0.004146919431279621,0.003093719482421875,11.315047999999999
17127,Binary classification,ALMA,SMTP,0.783207800548841,0.004824443848834093,0.003093719482421875,14.007774999999999
19030,Binary classification,ALMA,SMTP,0.7891224382553862,0.004465393202679235,0.003093719482421875,16.841483
20933,Binary classification,ALMA,SMTP,0.7832131084889887,0.003950834064969272,0.003093719482421875,19.722360000000002
22836,Binary classification,ALMA,SMTP,0.7821422315641969,0.0036050470658922497,0.003093719482421875,22.944607
24739,Binary classification,ALMA,SMTP,0.7877440478596548,0.0034162080091098878,0.003093719482421875,26.261752
26642,Binary classification,ALMA,SMTP,0.78188574431349,0.003429943405933802,0.003093719482421875,29.882392000000003
28545,Binary classification,ALMA,SMTP,0.7857418111753371,0.003259452411994785,0.003093719482421875,33.803375
30448,Binary classification,ALMA,SMTP,0.7871452968996322,0.0030764497769573914,0.003093719482421875,37.883769
32351,Binary classification,ALMA,SMTP,0.7866835646502427,0.0028897558156335793,0.003093719482421875,42.237648
34254,Binary classification,ALMA,SMTP,0.7860979739592456,0.0027221995372260785,0.003093719482421875,46.852959
36157,Binary classification,ALMA,SMTP,0.7771939043615345,0.0024764735017335313,0.003093719482421875,51.779522
38060,Binary classification,ALMA,SMTP,0.7831581713084603,0.00241750271969056,0.003093719482421875,56.903795
39963,Binary classification,ALMA,SMTP,0.779496033831294,0.002264492753623189,0.003093719482421875,62.392245
41866,Binary classification,ALMA,SMTP,0.7831175655663307,0.0021978021978021974,0.003093719482421875,68.193229
43769,Binary classification,ALMA,SMTP,0.7791130708949257,0.002064409578860446,0.003093719482421875,74.04058500000001
45672,Binary classification,ALMA,SMTP,0.7808066211245402,0.001993819160602133,0.003093719482421875,79.93305000000001
47575,Binary classification,ALMA,SMTP,0.7799684708355229,0.001906941266209001,0.003093719482421875,86.188461
49478,Binary classification,ALMA,SMTP,0.7778810784591131,0.00181653042688465,0.003093719482421875,92.782409
51381,Binary classification,ALMA,SMTP,0.7807944570950351,0.0021263400372109505,0.003093719482421875,99.536854
53284,Binary classification,ALMA,SMTP,0.7777193904361535,0.0020222446916076846,0.003093719482421875,106.52106500000001
55187,Binary classification,ALMA,SMTP,0.7785891604906953,0.0019603038470963,0.003093719482421875,113.748361
57090,Binary classification,ALMA,SMTP,0.7758801891749869,0.002650245537454205,0.003093719482421875,121.123158
58993,Binary classification,ALMA,SMTP,0.774159646059702,0.002545481769858501,0.003093719482421875,128.737897
60896,Binary classification,ALMA,SMTP,0.7746157383079348,0.002471109819027546,0.003093719482421875,136.52393800000002
62799,Binary classification,ALMA,SMTP,0.7704899759550311,0.0023534297778085413,0.003093719482421875,144.560347
64702,Binary classification,ALMA,SMTP,0.771274458285679,0.0022921863412660956,0.003093719482421875,152.642247
66605,Binary classification,ALMA,SMTP,0.7721942797087306,0.002235812454790557,0.003093719482421875,160.769552
68508,Binary classification,ALMA,SMTP,0.7705085537455479,0.0024111675126903555,0.003093719482421875,169.17234200000001
70411,Binary classification,ALMA,SMTP,0.7685872945988553,0.0023267205486162137,0.003093719482421875,177.62142
72314,Binary classification,ALMA,SMTP,0.7687999557485411,0.002267709017127171,0.003093719482421875,186.11604499999999
74217,Binary classification,ALMA,SMTP,0.7657140547313958,0.0021806496040399402,0.003093719482421875,194.65716199999997
76120,Binary classification,ALMA,SMTP,0.7665002627430373,0.0021333932180552435,0.003093719482421875,203.52675099999996
78023,Binary classification,ALMA,SMTP,0.7657101111210797,0.002074462277541216,0.003093719482421875,212.53261099999997
79926,Binary classification,ALMA,SMTP,0.7636313590070816,0.002007395668251453,0.003093719482421875,221.76852999999997
81829,Binary classification,ALMA,SMTP,0.7647777682728617,0.001970341180130665,0.003093719482421875,231.14748499999996
83732,Binary classification,ALMA,SMTP,0.7652868676252806,0.0019298156518206286,0.003093719482421875,240.59054599999996
85635,Binary classification,ALMA,SMTP,0.7642552694575816,0.0018787699001285476,0.003093719482421875,250.23507799999996
87538,Binary classification,ALMA,SMTP,0.7644680024674998,0.0018396591789310612,0.003093719482421875,260.10396499999996
89441,Binary classification,ALMA,SMTP,0.7635312664214399,0.0018876828692779614,0.003093719482421875,270.135906
91344,Binary classification,ALMA,SMTP,0.7650091960063058,0.0018600325505696352,0.003093719482421875,280.256622
93247,Binary classification,ALMA,SMTP,0.7647859984771628,0.0018204159650480134,0.003093719482421875,290.51355
95150,Binary classification,ALMA,SMTP,0.7649710982658959,0.0017854751595768425,0.003093719482421875,300.911152
95156,Binary classification,ALMA,SMTP,0.7649859178611963,0.0017854751595768425,0.003093719482421875,311.30959
106,Binary classification,Naive Bayes,Bananas,0.5333333333333333,0.46153846153846156,0.014024734497070312,0.004264
212,Binary classification,Naive Bayes,Bananas,0.5592417061611374,0.5026737967914437,0.014024734497070312,0.012356
318,Binary classification,Naive Bayes,Bananas,0.555205047318612,0.5154639175257733,0.014024734497070312,0.136095
424,Binary classification,Naive Bayes,Bananas,0.5626477541371159,0.5066666666666667,0.014024734497070312,0.263506
530,Binary classification,Naive Bayes,Bananas,0.5689981096408318,0.48181818181818187,0.014024734497070312,0.39442200000000005
636,Binary classification,Naive Bayes,Bananas,0.5716535433070866,0.4645669291338582,0.014024734497070312,0.5288010000000001
742,Binary classification,Naive Bayes,Bananas,0.5870445344129555,0.4555160142348755,0.014024734497070312,0.6665880000000001
848,Binary classification,Naive Bayes,Bananas,0.5962219598583235,0.4554140127388535,0.014024734497070312,0.807776
954,Binary classification,Naive Bayes,Bananas,0.6002098635886673,0.4454148471615721,0.014024734497070312,0.9524020000000001
1060,Binary classification,Naive Bayes,Bananas,0.6090651558073654,0.44054054054054054,0.014024734497070312,1.100424
1166,Binary classification,Naive Bayes,Bananas,0.6068669527896996,0.42606516290726815,0.014024734497070312,1.251789
1272,Binary classification,Naive Bayes,Bananas,0.6136900078678206,0.433679354094579,0.014024734497070312,1.406534
1378,Binary classification,Naive Bayes,Bananas,0.6143790849673203,0.419672131147541,0.014024734497070312,1.5646039999999999
1484,Binary classification,Naive Bayes,Bananas,0.6142953472690492,0.4127310061601643,0.014024734497070312,1.7260039999999999
1590,Binary classification,Naive Bayes,Bananas,0.6135934550031467,0.40618955512572535,0.014024734497070312,1.890774
1696,Binary classification,Naive Bayes,Bananas,0.6141592920353982,0.4010989010989011,0.014024734497070312,2.058876
1802,Binary classification,Naive Bayes,Bananas,0.614658523042754,0.40378006872852235,0.014024734497070312,2.2303170000000003
1908,Binary classification,Naive Bayes,Bananas,0.6151022548505506,0.4080645161290322,0.014024734497070312,2.4051410000000004
2014,Binary classification,Naive Bayes,Bananas,0.6100347739692003,0.40485216072782415,0.014024734497070312,2.5832960000000003
2120,Binary classification,Naive Bayes,Bananas,0.608305804624823,0.4071428571428571,0.014024734497070312,2.764775
2226,Binary classification,Naive Bayes,Bananas,0.6089887640449438,0.4089673913043478,0.014024734497070312,2.9496160000000002
2332,Binary classification,Naive Bayes,Bananas,0.6096096096096096,0.4098573281452659,0.014024734497070312,3.1377900000000003
2438,Binary classification,Naive Bayes,Bananas,0.6101764464505539,0.40846824408468246,0.014024734497070312,3.329295
2544,Binary classification,Naive Bayes,Bananas,0.6114825009830909,0.41538461538461535,0.014024734497070312,3.524176
2650,Binary classification,Naive Bayes,Bananas,0.6100415251038127,0.41273450824332003,0.014024734497070312,3.722402
2756,Binary classification,Naive Bayes,Bananas,0.6076225045372051,0.4070213933077345,0.014024734497070312,3.9239770000000003
2862,Binary classification,Naive Bayes,Bananas,0.6085284865431667,0.4092827004219409,0.014024734497070312,4.128947
2968,Binary classification,Naive Bayes,Bananas,0.6083586113919784,0.4065372829417773,0.014024734497070312,4.337257
3074,Binary classification,Naive Bayes,Bananas,0.60624796615685,0.40628066732090284,0.014024734497070312,4.548901
3180,Binary classification,Naive Bayes,Bananas,0.6071091538219566,0.4077761972498815,0.014024734497070312,4.76393
3286,Binary classification,Naive Bayes,Bananas,0.6063926940639269,0.4049700874367234,0.014024734497070312,4.9823
3392,Binary classification,Naive Bayes,Bananas,0.6048363314656443,0.40602836879432624,0.014024734497070312,5.204048
3498,Binary classification,Naive Bayes,Bananas,0.6065198741778668,0.40535868625756266,0.014024734497070312,5.429133
3604,Binary classification,Naive Bayes,Bananas,0.6086594504579517,0.40905280804694044,0.014024734497070312,5.65767
3710,Binary classification,Naive Bayes,Bananas,0.6085198166621731,0.4078303425774878,0.014024734497070312,5.889595000000001
3816,Binary classification,Naive Bayes,Bananas,0.6070773263433814,0.40492258832870187,0.014024734497070312,6.124849000000001
3922,Binary classification,Naive Bayes,Bananas,0.6067329762815609,0.4027885360185902,0.014024734497070312,6.363434000000001
4028,Binary classification,Naive Bayes,Bananas,0.6088899925502855,0.405436013590034,0.014024734497070312,6.605402000000001
4134,Binary classification,Naive Bayes,Bananas,0.6106944108395839,0.40780272359219727,0.014024734497070312,6.850694000000001
4240,Binary classification,Naive Bayes,Bananas,0.611936777541873,0.41186986056489094,0.014024734497070312,7.0993070000000005
4346,Binary classification,Naive Bayes,Bananas,0.6131185270425776,0.4128536500174642,0.014024734497070312,7.351291000000001
4452,Binary classification,Naive Bayes,Bananas,0.6137946528869916,0.413510747185261,0.014024734497070312,7.606601
4558,Binary classification,Naive Bayes,Bananas,0.6122448979591837,0.4115884115884116,0.014024734497070312,7.86538
4664,Binary classification,Naive Bayes,Bananas,0.6126956894702981,0.41249186727391024,0.014024734497070312,8.127607
4770,Binary classification,Naive Bayes,Bananas,0.6143845669951772,0.41302266198531756,0.014024734497070312,8.393212
4876,Binary classification,Naive Bayes,Bananas,0.6153846153846154,0.4131455399061033,0.014024734497070312,8.662187
4982,Binary classification,Naive Bayes,Bananas,0.6163420999799237,0.41684467500762895,0.014024734497070312,8.934572
5088,Binary classification,Naive Bayes,Bananas,0.6150973068606251,0.41412327947336924,0.014024734497070312,9.210306
5194,Binary classification,Naive Bayes,Bananas,0.6146735990756788,0.4133685136323659,0.014024734497070312,9.489389
5300,Binary classification,Naive Bayes,Bananas,0.6152104170598226,0.4139120436907157,0.014024734497070312,9.771901
906,Binary classification,Naive Bayes,Elec2,0.8187845303867404,0.8284518828451883,0.05103778839111328,0.044928
1812,Binary classification,Naive Bayes,Elec2,0.8023191606847045,0.7475317348377998,0.05103778839111328,0.133532
2718,Binary classification,Naive Bayes,Elec2,0.784688995215311,0.706177800100452,0.05103778839111328,0.265439
3624,Binary classification,Naive Bayes,Elec2,0.8032017664918576,0.7356321839080461,0.05103778839111328,0.44064099999999995
4530,Binary classification,Naive Bayes,Elec2,0.7979686465003312,0.7073872721458268,0.05103778839111328,1.137551
5436,Binary classification,Naive Bayes,Elec2,0.7937442502299908,0.6972724817715366,0.05103778839111328,2.0148479999999998
6342,Binary classification,Naive Bayes,Elec2,0.7982967986122063,0.7065840789171829,0.05103778839111328,3.232914
7248,Binary classification,Naive Bayes,Elec2,0.790396025941769,0.6875128574367414,0.05103778839111328,4.668613000000001
8154,Binary classification,Naive Bayes,Elec2,0.7841285416411137,0.6888260254596887,0.05103778839111328,6.4762770000000005
9060,Binary classification,Naive Bayes,Elec2,0.7897118887294403,0.7086710506193606,0.05103778839111328,8.493591
9966,Binary classification,Naive Bayes,Elec2,0.793176116407426,0.7240594457089301,0.05103778839111328,10.807412
10872,Binary classification,Naive Bayes,Elec2,0.7960629196946003,0.7361656551231703,0.05103778839111328,13.349431
11778,Binary classification,Naive Bayes,Elec2,0.792137216608644,0.7295027624309391,0.05103778839111328,16.179266
12684,Binary classification,Naive Bayes,Elec2,0.7820704880548766,0.7260111022997621,0.05103778839111328,19.100662999999997
13590,Binary classification,Naive Bayes,Elec2,0.7858562072264331,0.7383564107174968,0.05103778839111328,22.282998999999997
14496,Binary classification,Naive Bayes,Elec2,0.7866850638151086,0.7435727317963178,0.05103778839111328,25.698854999999995
15402,Binary classification,Naive Bayes,Elec2,0.785728199467567,0.738593155893536,0.05103778839111328,29.227560999999994
16308,Binary classification,Naive Bayes,Elec2,0.7806463481940271,0.7274666666666666,0.05103778839111328,32.96116899999999
17214,Binary classification,Naive Bayes,Elec2,0.7788880497298554,0.7181158346911569,0.05103778839111328,36.92040499999999
18120,Binary classification,Naive Bayes,Elec2,0.7728903361112645,0.7138983522213725,0.05103778839111328,41.104556999999986
19026,Binary classification,Naive Bayes,Elec2,0.7701445466491459,0.7094931242941608,0.05103778839111328,45.498325999999985
19932,Binary classification,Naive Bayes,Elec2,0.7628317696051378,0.702236220472441,0.05103778839111328,50.16882099999999
20838,Binary classification,Naive Bayes,Elec2,0.7537553390603254,0.6903626817934946,0.05103778839111328,54.97851499999999
21744,Binary classification,Naive Bayes,Elec2,0.7508163546888654,0.6836389115964032,0.05103778839111328,60.15239399999999
22650,Binary classification,Naive Bayes,Elec2,0.7509823833281822,0.6798001589644601,0.05103778839111328,65.526097
23556,Binary classification,Naive Bayes,Elec2,0.7457015495648482,0.668217569513681,0.05103778839111328,70.945139
24462,Binary classification,Naive Bayes,Elec2,0.7466170638976329,0.665839982747466,0.05103778839111328,76.40934
25368,Binary classification,Naive Bayes,Elec2,0.7447865336854969,0.6611180904522613,0.05103778839111328,82.379937
26274,Binary classification,Naive Bayes,Elec2,0.7448711605069843,0.6581322996888865,0.05103778839111328,88.49195999999999
27180,Binary classification,Naive Bayes,Elec2,0.741123661650539,0.650402464473815,0.05103778839111328,94.92673099999999
28086,Binary classification,Naive Bayes,Elec2,0.7390065871461634,0.6440019426906265,0.05103778839111328,101.50063999999999
28992,Binary classification,Naive Bayes,Elec2,0.7358145631402849,0.6343280019097637,0.05103778839111328,108.35417699999999
29898,Binary classification,Naive Bayes,Elec2,0.7320466936481921,0.6243023964732918,0.05103778839111328,115.25360099999999
30804,Binary classification,Naive Bayes,Elec2,0.7297990455475116,0.6158319870759289,0.05103778839111328,122.35195999999999
31710,Binary classification,Naive Bayes,Elec2,0.7256930209088902,0.6059617649723658,0.05103778839111328,129.715434
32616,Binary classification,Naive Bayes,Elec2,0.7215391690939752,0.596427301813011,0.05103778839111328,137.306783
33522,Binary classification,Naive Bayes,Elec2,0.7176695205990274,0.5867248908296943,0.05103778839111328,144.944128
34428,Binary classification,Naive Bayes,Elec2,0.7142359194818021,0.5779493779493778,0.05103778839111328,152.888351
35334,Binary classification,Naive Bayes,Elec2,0.7138369229898395,0.5724554949469323,0.05103778839111328,161.001607
36240,Binary classification,Naive Bayes,Elec2,0.7174866856149452,0.5752924583091347,0.05103778839111328,169.28114200000002
37146,Binary classification,Naive Bayes,Elec2,0.7169740207295733,0.5716148486206756,0.05103778839111328,177.71687400000002
38052,Binary classification,Naive Bayes,Elec2,0.7183516858952459,0.573859795618116,0.05103778839111328,186.37166200000001
38958,Binary classification,Naive Bayes,Elec2,0.7206407064198989,0.5799529121154812,0.05103778839111328,195.14250600000003
39864,Binary classification,Naive Bayes,Elec2,0.7217720693374808,0.5866964784795975,0.05103778839111328,203.95878500000003
40770,Binary classification,Naive Bayes,Elec2,0.7228776766660944,0.5923065819861432,0.05103778839111328,212.82266700000002
41676,Binary classification,Naive Bayes,Elec2,0.724127174565087,0.5973170817134251,0.05103778839111328,222.04153800000003
42582,Binary classification,Naive Bayes,Elec2,0.7260280406754186,0.6013259517462921,0.05103778839111328,231.30616500000002
43488,Binary classification,Naive Bayes,Elec2,0.7277117299422816,0.6045222270465248,0.05103778839111328,240.61642100000003
44394,Binary classification,Naive Bayes,Elec2,0.7273894532921857,0.6015933631814591,0.05103778839111328,250.08848200000003
45300,Binary classification,Naive Bayes,Elec2,0.7287136581381487,0.6038234630387828,0.05103778839111328,259.7778
45312,Binary classification,Naive Bayes,Elec2,0.7287413652314008,0.6037845330582509,0.05103778839111328,269.46812600000004
25,Binary classification,Naive Bayes,Phishing,0.5833333333333334,0.7058823529411764,0.05722999572753906,0.002278
50,Binary classification,Naive Bayes,Phishing,0.7346938775510204,0.7636363636363637,0.05722999572753906,0.006279
75,Binary classification,Naive Bayes,Phishing,0.7837837837837838,0.8048780487804877,0.05722999572753906,0.011851
100,Binary classification,Naive Bayes,Phishing,0.8080808080808081,0.819047619047619,0.05722999572753906,0.018977
125,Binary classification,Naive Bayes,Phishing,0.8145161290322581,0.8217054263565893,0.05722999572753906,0.127102
150,Binary classification,Naive Bayes,Phishing,0.8187919463087249,0.830188679245283,0.05722999572753906,0.23696299999999998
175,Binary classification,Naive Bayes,Phishing,0.8333333333333334,0.8323699421965318,0.05722999572753906,0.34838499999999994
200,Binary classification,Naive Bayes,Phishing,0.8341708542713567,0.83248730964467,0.05722999572753906,0.46134899999999995
225,Binary classification,Naive Bayes,Phishing,0.8303571428571429,0.8240740740740741,0.05722999572753906,0.575869
250,Binary classification,Naive Bayes,Phishing,0.8313253012048193,0.825,0.05722999572753906,0.691975
275,Binary classification,Naive Bayes,Phishing,0.8321167883211679,0.8244274809160306,0.05722999572753906,0.8096220000000001
300,Binary classification,Naive Bayes,Phishing,0.8394648829431438,0.8285714285714285,0.05722999572753906,0.9288000000000001
325,Binary classification,Naive Bayes,Phishing,0.845679012345679,0.8299319727891157,0.05722999572753906,1.130322
350,Binary classification,Naive Bayes,Phishing,0.8510028653295129,0.8322580645161292,0.05722999572753906,1.333422
375,Binary classification,Naive Bayes,Phishing,0.8529411764705882,0.8318042813455658,0.05722999572753906,1.539665
400,Binary classification,Naive Bayes,Phishing,0.8546365914786967,0.8313953488372093,0.05722999572753906,1.756753
425,Binary classification,Naive Bayes,Phishing,0.8561320754716981,0.8291316526610645,0.05722999572753906,1.975594
450,Binary classification,Naive Bayes,Phishing,0.8596881959910914,0.8310991957104559,0.05722999572753906,2.195995
475,Binary classification,Naive Bayes,Phishing,0.8565400843881856,0.8291457286432161,0.05722999572753906,2.4179399999999998
500,Binary classification,Naive Bayes,Phishing,0.8577154308617234,0.8337236533957845,0.05722999572753906,2.718724
525,Binary classification,Naive Bayes,Phishing,0.8587786259541985,0.8310502283105022,0.05722999572753906,3.021084
550,Binary classification,Naive Bayes,Phishing,0.8579234972677595,0.8311688311688311,0.05722999572753906,3.3249720000000003
575,Binary classification,Naive Bayes,Phishing,0.8606271777003485,0.8340248962655602,0.05722999572753906,3.6303810000000003
600,Binary classification,Naive Bayes,Phishing,0.8647746243739566,0.8363636363636363,0.05722999572753906,3.9373280000000004
625,Binary classification,Naive Bayes,Phishing,0.8669871794871795,0.8356435643564357,0.05722999572753906,4.245793000000001
650,Binary classification,Naive Bayes,Phishing,0.8705701078582434,0.8426966292134833,0.05722999572753906,4.555803000000001
675,Binary classification,Naive Bayes,Phishing,0.870919881305638,0.8465608465608465,0.05722999572753906,4.867411000000001
700,Binary classification,Naive Bayes,Phishing,0.8755364806866953,0.8502581755593803,0.05722999572753906,5.180613000000001
725,Binary classification,Naive Bayes,Phishing,0.8784530386740331,0.8562091503267973,0.05722999572753906,5.495402000000001
750,Binary classification,Naive Bayes,Phishing,0.8798397863818425,0.8584905660377359,0.05722999572753906,5.910146000000001
775,Binary classification,Naive Bayes,Phishing,0.8798449612403101,0.8580152671755725,0.05722999572753906,6.326584000000001
800,Binary classification,Naive Bayes,Phishing,0.8798498122653317,0.8596491228070174,0.05722999572753906,6.744542000000001
825,Binary classification,Naive Bayes,Phishing,0.8798543689320388,0.860759493670886,0.05722999572753906,7.164012000000001
850,Binary classification,Naive Bayes,Phishing,0.8798586572438163,0.8602739726027396,0.05722999572753906,7.584990000000001
875,Binary classification,Naive Bayes,Phishing,0.8832951945080092,0.8636363636363635,0.05722999572753906,8.007475000000001
900,Binary classification,Naive Bayes,Phishing,0.8809788654060067,0.8608582574772432,0.05722999572753906,8.431468
925,Binary classification,Naive Bayes,Phishing,0.8820346320346321,0.8635794743429286,0.05722999572753906,8.856972
950,Binary classification,Naive Bayes,Phishing,0.8819810326659642,0.8650602409638554,0.05722999572753906,9.283979
975,Binary classification,Naive Bayes,Phishing,0.8829568788501027,0.8661971830985915,0.05722999572753906,9.712554
1000,Binary classification,Naive Bayes,Phishing,0.8808808808808809,0.8643101482326111,0.05722999572753906,10.142637
1025,Binary classification,Naive Bayes,Phishing,0.880859375,0.8647450110864746,0.05722999572753906,10.574244
1050,Binary classification,Naive Bayes,Phishing,0.882745471877979,0.8673139158576052,0.05722999572753906,11.007349
1075,Binary classification,Naive Bayes,Phishing,0.8817504655493482,0.8672936259143157,0.05722999572753906,11.441983
1100,Binary classification,Naive Bayes,Phishing,0.8835304822565969,0.8693877551020409,0.05722999572753906,11.878103000000001
1125,Binary classification,Naive Bayes,Phishing,0.8861209964412812,0.8735177865612648,0.05722999572753906,12.315711
1150,Binary classification,Naive Bayes,Phishing,0.8859878154917319,0.8731848983543079,0.05722999572753906,12.754804
1175,Binary classification,Naive Bayes,Phishing,0.8850085178875639,0.8717948717948718,0.05722999572753906,13.195377
1200,Binary classification,Naive Bayes,Phishing,0.8865721434528774,0.8731343283582089,0.05722999572753906,13.637449
1225,Binary classification,Naive Bayes,Phishing,0.886437908496732,0.8728270814272644,0.05722999572753906,14.081015
1250,Binary classification,Naive Bayes,Phishing,0.8847077662129704,0.8714285714285714,0.05722999572753906,14.526124000000001
1903,Binary classification,Naive Bayes,SMTP,1.0,0.0,0.010775566101074219,0.060873
3806,Binary classification,Naive Bayes,SMTP,1.0,0.0,0.010775566101074219,0.547225
5709,Binary classification,Naive Bayes,SMTP,1.0,0.0,0.010775566101074219,1.294265
7612,Binary classification,Naive Bayes,SMTP,1.0,0.0,0.010775566101074219,2.388794
9515,Binary classification,Naive Bayes,SMTP,1.0,0.0,0.010775566101074219,3.922005
11418,Binary classification,Naive Bayes,SMTP,1.0,0.0,0.010775566101074219,5.515264999999999
13321,Binary classification,Naive Bayes,SMTP,1.0,0.0,0.010775566101074219,7.536809
15224,Binary classification,Naive Bayes,SMTP,0.9997372397030808,0.7777777777777778,0.020140647888183594,9.731541
17127,Binary classification,Naive Bayes,SMTP,0.9997664369963798,0.8181818181818181,0.020140647888183594,12.236584
19030,Binary classification,Naive Bayes,SMTP,0.9997897945241474,0.8181818181818181,0.020140647888183594,15.124228
20933,Binary classification,Naive Bayes,SMTP,0.9998089050257978,0.8181818181818181,0.020140647888183594,18.251197
22836,Binary classification,Naive Bayes,SMTP,0.9998248303043573,0.8181818181818181,0.020140647888183594,21.755894
24739,Binary classification,Naive Bayes,SMTP,0.9998383054410219,0.8181818181818181,0.020140647888183594,25.764120000000002
26642,Binary classification,Naive Bayes,SMTP,0.9998498554859052,0.8333333333333333,0.020140647888183594,30.293868000000003
28545,Binary classification,Naive Bayes,SMTP,0.999859865470852,0.8333333333333333,0.020140647888183594,35.209611
30448,Binary classification,Naive Bayes,SMTP,0.9998686241665845,0.8333333333333333,0.020140647888183594,40.414201000000006
32351,Binary classification,Naive Bayes,SMTP,0.9998763523956723,0.8333333333333333,0.020140647888183594,45.685422
34254,Binary classification,Naive Bayes,SMTP,0.9998832219075702,0.8333333333333333,0.020140647888183594,51.486474
36157,Binary classification,Naive Bayes,SMTP,0.9998893682929527,0.8333333333333333,0.020140647888183594,57.661715
38060,Binary classification,Naive Bayes,SMTP,0.9998949000236474,0.8333333333333333,0.020140647888183594,64.2352
39963,Binary classification,Naive Bayes,SMTP,0.9998999049096642,0.8333333333333333,0.020140647888183594,70.982562
41866,Binary classification,Naive Bayes,SMTP,0.999904454795175,0.8333333333333333,0.020140647888183594,77.892058
43769,Binary classification,Naive Bayes,SMTP,0.9999086090294279,0.8333333333333333,0.020140647888183594,84.86863500000001
45672,Binary classification,Naive Bayes,SMTP,0.9999124170699131,0.8333333333333333,0.020140647888183594,92.27997100000002
47575,Binary classification,Naive Bayes,SMTP,0.9999159204607558,0.8333333333333333,0.020140647888183594,99.75819800000002
49478,Binary classification,Naive Bayes,SMTP,0.9999191543545486,0.8333333333333333,0.020140647888183594,107.55287900000002
51381,Binary classification,Naive Bayes,SMTP,0.9999026858699883,0.8275862068965517,0.020140647888183594,115.51680500000002
53284,Binary classification,Naive Bayes,SMTP,0.9999061614398589,0.8275862068965517,0.020140647888183594,123.78283400000002
55187,Binary classification,Naive Bayes,SMTP,0.9998912767730946,0.7999999999999999,0.020140647888183594,132.37943400000003
57090,Binary classification,Naive Bayes,SMTP,0.9993869221741492,0.4444444444444444,0.020140647888183594,141.11254400000004
58993,Binary classification,Naive Bayes,SMTP,0.9988473013289938,0.29166666666666663,0.020140647888183594,149.91264600000005
60896,Binary classification,Naive Bayes,SMTP,0.9986369981115034,0.2522522522522523,0.020140647888183594,159.11264800000006
62799,Binary classification,Naive Bayes,SMTP,0.9979139463040224,0.1761006289308176,0.020140647888183594,168.41249900000005
64702,Binary classification,Naive Bayes,SMTP,0.9979443903494536,0.17391304347826086,0.020140647888183594,178.04976700000006
66605,Binary classification,Naive Bayes,SMTP,0.9977478830100295,0.15730337078651685,0.020140647888183594,187.91834700000007
68508,Binary classification,Naive Bayes,SMTP,0.9967302611411972,0.12500000000000003,0.020140647888183594,197.85351900000006
70411,Binary classification,Naive Bayes,SMTP,0.9964777730436017,0.1142857142857143,0.020140647888183594,208.07432500000007
72314,Binary classification,Naive Bayes,SMTP,0.9964045192427364,0.10958904109589042,0.020140647888183594,218.60662000000008
74217,Binary classification,Naive Bayes,SMTP,0.9958230031260106,0.0935672514619883,0.020140647888183594,229.32210900000007
76120,Binary classification,Naive Bayes,SMTP,0.9956515456062218,0.08815426997245178,0.020140647888183594,240.10427400000006
78023,Binary classification,Naive Bayes,SMTP,0.9951936633257287,0.07862407862407862,0.020140647888183594,251.26507500000005
79926,Binary classification,Naive Bayes,SMTP,0.9946700031279324,0.06986899563318777,0.020140647888183594,262.54496500000005
81829,Binary classification,Naive Bayes,SMTP,0.9945862052109302,0.06736842105263158,0.020140647888183594,274.06762000000003
83732,Binary classification,Naive Bayes,SMTP,0.9945539883675102,0.06557377049180328,0.020140647888183594,285.75950100000006
85635,Binary classification,Naive Bayes,SMTP,0.9939860335847911,0.05850091407678244,0.020140647888183594,297.51806600000003
87538,Binary classification,Naive Bayes,SMTP,0.9938540274398254,0.05614035087719298,0.020140647888183594,309.52726600000005
89441,Binary classification,Naive Bayes,SMTP,0.9938618067978533,0.05507745266781411,0.020140647888183594,321.63632800000005
91344,Binary classification,Naive Bayes,SMTP,0.9939677917300723,0.0548885077186964,0.020140647888183594,334.01736200000005
93247,Binary classification,Naive Bayes,SMTP,0.993543958990198,0.050473186119873815,0.020140647888183594,346.47087200000004
95150,Binary classification,Naive Bayes,SMTP,0.993483904192372,0.049079754601226995,0.020140647888183594,359.06897900000007
95156,Binary classification,Naive Bayes,SMTP,0.9934843150648941,0.049079754601226995,0.020140647888183594,371.6676100000001
106,Binary classification,Hoeffding Tree,Bananas,0.49523809523809526,0.208955223880597,0.019225120544433594,0.003914
212,Binary classification,Hoeffding Tree,Bananas,0.5213270142180095,0.3129251700680272,0.019248008728027344,0.011699000000000001
318,Binary classification,Hoeffding Tree,Bananas,0.5299684542586751,0.40637450199203184,0.019248008728027344,0.128661
424,Binary classification,Hoeffding Tree,Bananas,0.5437352245862884,0.42388059701492536,0.019248008728027344,0.249573
530,Binary classification,Hoeffding Tree,Bananas,0.553875236294896,0.4099999999999999,0.019248008728027344,0.45078799999999997
636,Binary classification,Hoeffding Tree,Bananas,0.5590551181102362,0.4017094017094017,0.019248008728027344,0.689519
742,Binary classification,Hoeffding Tree,Bananas,0.5762483130904184,0.3984674329501916,0.019248008728027344,0.931909
848,Binary classification,Hoeffding Tree,Bananas,0.5867768595041323,0.40476190476190477,0.019248008728027344,1.220148
954,Binary classification,Hoeffding Tree,Bananas,0.5918153200419727,0.3987635239567234,0.019248008728027344,1.539955
1060,Binary classification,Hoeffding Tree,Bananas,0.6015108593012276,0.39714285714285713,0.019248008728027344,1.8634629999999999
1166,Binary classification,Hoeffding Tree,Bananas,0.6,0.38522427440633245,0.019248008728027344,2.190371
1272,Binary classification,Hoeffding Tree,Bananas,0.6073957513768686,0.3966142684401451,0.019248008728027344,2.520879
1378,Binary classification,Hoeffding Tree,Bananas,0.6085693536673928,0.384,0.019248008728027344,2.8547909999999996
1484,Binary classification,Hoeffding Tree,Bananas,0.6089008766014835,0.3790149892933619,0.019248008728027344,3.1922599999999997
1590,Binary classification,Hoeffding Tree,Bananas,0.6085588420390182,0.37424547283702214,0.019248008728027344,3.533196
1696,Binary classification,Hoeffding Tree,Bananas,0.6094395280235988,0.37072243346007605,0.019248008728027344,3.9617459999999998
1802,Binary classification,Hoeffding Tree,Bananas,0.6102165463631316,0.37544483985765126,0.019248008728027344,4.3939189999999995
1908,Binary classification,Hoeffding Tree,Bananas,0.610907184058731,0.3816666666666667,0.019248008728027344,4.829574999999999
2014,Binary classification,Hoeffding Tree,Bananas,0.6060606060606061,0.3799843627834245,0.019248008728027344,5.399481
2120,Binary classification,Hoeffding Tree,Bananas,0.6045304388862671,0.38382352941176473,0.019248008728027344,5.972824
2226,Binary classification,Hoeffding Tree,Bananas,0.6053932584269663,0.38687150837988826,0.019248008728027344,6.5497760000000005
2332,Binary classification,Hoeffding Tree,Bananas,0.6061776061776062,0.38881491344873503,0.019248008728027344,7.203022000000001
2438,Binary classification,Hoeffding Tree,Bananas,0.606893721789085,0.388250319284802,0.019248008728027344,7.859882000000001
2544,Binary classification,Hoeffding Tree,Bananas,0.608336610302792,0.39636363636363636,0.019248008728027344,8.588758
2650,Binary classification,Hoeffding Tree,Bananas,0.6070215175537939,0.3944153577661431,0.019248008728027344,9.321321000000001
2756,Binary classification,Hoeffding Tree,Bananas,0.6047186932849364,0.3892316320807628,0.019248008728027344,10.106994
2862,Binary classification,Hoeffding Tree,Bananas,0.6057322614470465,0.3922413793103448,0.019248008728027344,10.925044
2968,Binary classification,Hoeffding Tree,Bananas,0.6056622851365016,0.3899895724713243,0.019248008728027344,11.746538
3074,Binary classification,Hoeffding Tree,Bananas,0.6036446469248291,0.3903903903903904,0.019248008728027344,12.571572999999999
3180,Binary classification,Hoeffding Tree,Bananas,0.6045926391947153,0.3924601256645723,0.019248008728027344,13.500155
3286,Binary classification,Hoeffding Tree,Bananas,0.6039573820395738,0.39006094702297234,0.019248008728027344,14.434624
3392,Binary classification,Hoeffding Tree,Bananas,0.6024771453848422,0.39169675090252704,0.019248008728027344,15.384551
3498,Binary classification,Hoeffding Tree,Bananas,0.6030883614526737,0.39335664335664333,0.03483390808105469,16.395697
3604,Binary classification,Hoeffding Tree,Bananas,0.6069941715237303,0.40353833192923344,0.03483390808105469,17.410501999999997
3710,Binary classification,Hoeffding Tree,Bananas,0.6079805877595039,0.40798045602605865,0.03483390808105469,18.478330999999997
3816,Binary classification,Hoeffding Tree,Bananas,0.6107470511140236,0.4146629877808436,0.03483390808105469,19.549977
3922,Binary classification,Hoeffding Tree,Bananas,0.6123437898495282,0.4180704441041348,0.04409217834472656,20.625757
4028,Binary classification,Hoeffding Tree,Bananas,0.6143531164638689,0.4246017043349389,0.05025672912597656,21.705398
4134,Binary classification,Hoeffding Tree,Bananas,0.617227195741592,0.43216080402010054,0.05025672912597656,22.788753
4240,Binary classification,Hoeffding Tree,Bananas,0.6218447747110167,0.4439819632327437,0.05025672912597656,23.904741
4346,Binary classification,Hoeffding Tree,Bananas,0.6239355581127733,0.45130960376091334,0.05025672912597656,25.024581
4452,Binary classification,Hoeffding Tree,Bananas,0.6259267580319029,0.45676998368678623,0.05025672912597656,26.148351
4558,Binary classification,Hoeffding Tree,Bananas,0.6276058810621022,0.46382306477093216,0.05025672912597656,27.275876
4664,Binary classification,Hoeffding Tree,Bananas,0.6283508470941453,0.4695439240893787,0.05025672912597656,28.40722
4770,Binary classification,Hoeffding Tree,Bananas,0.6288530090165653,0.47164179104477605,0.05941963195800781,29.542931
4876,Binary classification,Hoeffding Tree,Bananas,0.6311794871794871,0.47580174927113705,0.05946540832519531,30.682467
4982,Binary classification,Hoeffding Tree,Bananas,0.6336077092953222,0.484026010743568,0.05946540832519531,31.826007
5088,Binary classification,Hoeffding Tree,Bananas,0.6361313151169649,0.49050371593724196,0.05946540832519531,32.973328
5194,Binary classification,Hoeffding Tree,Bananas,0.6383593298671288,0.495703544575725,0.05946540832519531,34.12446
5300,Binary classification,Hoeffding Tree,Bananas,0.6421966408756369,0.5034049240440022,0.05946540832519531,35.27963
906,Binary classification,Hoeffding Tree,Elec2,0.8530386740331491,0.8513966480446927,0.1757516860961914,0.437671
1812,Binary classification,Hoeffding Tree,Elec2,0.8663721700717836,0.8393094289508632,0.2084512710571289,1.19458
2718,Binary classification,Hoeffding Tree,Elec2,0.8365844681634156,0.809278350515464,0.23302173614501953,2.358937
3624,Binary classification,Hoeffding Tree,Elec2,0.8459839911675407,0.8210391276459269,0.23302173614501953,3.5767290000000003
4530,Binary classification,Hoeffding Tree,Elec2,0.8511812762199161,0.8157463094587206,0.23296833038330078,5.33849
5436,Binary classification,Hoeffding Tree,Elec2,0.8404783808647655,0.8020095912308747,0.23296833038330078,7.402209
6342,Binary classification,Hoeffding Tree,Elec2,0.8334647531935025,0.7966884867154409,0.23296833038330078,9.814169
7248,Binary classification,Hoeffding Tree,Elec2,0.8330343590451221,0.7912353347135956,0.23296833038330078,12.278572
8154,Binary classification,Hoeffding Tree,Elec2,0.8344167790997179,0.8013537374926426,0.23296833038330078,15.233935
9060,Binary classification,Hoeffding Tree,Elec2,0.8403797328623468,0.8129849974133472,0.2980508804321289,18.514653
9966,Binary classification,Hoeffding Tree,Elec2,0.8398394380331159,0.8171402383134739,0.29816532135009766,22.223450999999997
10872,Binary classification,Hoeffding Tree,Elec2,0.840493054916751,0.8200124558854057,0.29816532135009766,26.113301999999997
11778,Binary classification,Hoeffding Tree,Elec2,0.8404517279442982,0.8184014690248381,0.3811311721801758,30.055947999999997
12684,Binary classification,Hoeffding Tree,Elec2,0.8397066939998423,0.8184983483617534,0.3811311721801758,34.192451999999996
13590,Binary classification,Hoeffding Tree,Elec2,0.8422253293104717,0.8228684732319893,0.3811311721801758,38.72934299999999
14496,Binary classification,Hoeffding Tree,Elec2,0.8440841669541221,0.8259128023417038,0.38237476348876953,43.75361399999999
15402,Binary classification,Hoeffding Tree,Elec2,0.8445555483410169,0.8246153846153847,0.3824014663696289,48.87261199999999
16308,Binary classification,Hoeffding Tree,Elec2,0.8382903047770895,0.8146221441124781,0.40816211700439453,54.21960899999999
17214,Binary classification,Hoeffding Tree,Elec2,0.8345436588624876,0.8052516411378555,0.40816211700439453,60.03254499999999
18120,Binary classification,Hoeffding Tree,Elec2,0.8332689442022186,0.8030253635000325,0.40884876251220703,65.91689399999998
19026,Binary classification,Hoeffding Tree,Elec2,0.8340604467805519,0.8008327550312283,0.4101419448852539,71.85564299999999
19932,Binary classification,Hoeffding Tree,Elec2,0.8288595655009784,0.7951228302000121,0.4740419387817383,78.23968499999998
20838,Binary classification,Hoeffding Tree,Elec2,0.8238230071507414,0.787570163763671,0.4986543655395508,84.82293599999998
21744,Binary classification,Hoeffding Tree,Elec2,0.8251391252357081,0.7858028169014086,0.49881458282470703,91.46245599999999
22650,Binary classification,Hoeffding Tree,Elec2,0.8245838668373879,0.7828843106180666,0.4754457473754883,98.465189
23556,Binary classification,Hoeffding Tree,Elec2,0.81761834005519,0.7712703652433182,0.5000581741333008,105.819948
24462,Binary classification,Hoeffding Tree,Elec2,0.8151342954090184,0.7656509121061359,0.5002222061157227,113.520659
25368,Binary classification,Hoeffding Tree,Elec2,0.8133401663578665,0.7649540828989824,0.5574884414672852,121.53263199999999
26274,Binary classification,Hoeffding Tree,Elec2,0.8142199215925094,0.7659329592864336,0.5574884414672852,129.723453
27180,Binary classification,Hoeffding Tree,Elec2,0.8130909893667906,0.7650758416574177,0.5574884414672852,138.17902800000002
28086,Binary classification,Hoeffding Tree,Elec2,0.810646252447926,0.7611605137878379,0.5575571060180664,146.69384000000002
28992,Binary classification,Hoeffding Tree,Elec2,0.8084233037839329,0.755846667838931,0.5575571060180664,155.485034
29898,Binary classification,Hoeffding Tree,Elec2,0.8039602635715958,0.7488322262695523,0.5575571060180664,164.335082
30804,Binary classification,Hoeffding Tree,Elec2,0.8052787066194851,0.7498540328634582,0.6720895767211914,173.250999
31710,Binary classification,Hoeffding Tree,Elec2,0.802863540319783,0.7460285215130216,0.6720895767211914,182.374344
32616,Binary classification,Hoeffding Tree,Elec2,0.8010731258623333,0.7451889089623752,0.6838197708129883,191.793487
33522,Binary classification,Hoeffding Tree,Elec2,0.8010500880045345,0.7469934367768125,0.7644319534301758,201.444664
34428,Binary classification,Hoeffding Tree,Elec2,0.799663055160194,0.7444893120438633,0.7656755447387695,211.31766199999998
35334,Binary classification,Hoeffding Tree,Elec2,0.7997056576005434,0.7438746335637508,0.796971321105957,221.43735099999998
36240,Binary classification,Hoeffding Tree,Elec2,0.798283617097602,0.7418420680887131,0.8215837478637695,231.74764
37146,Binary classification,Hoeffding Tree,Elec2,0.7980347287656482,0.741577678263865,0.8528566360473633,242.119011
38052,Binary classification,Hoeffding Tree,Elec2,0.7942761031247536,0.7384913476314559,0.8296480178833008,252.696924
38958,Binary classification,Hoeffding Tree,Elec2,0.791975768154632,0.7385131646876614,0.8296480178833008,263.454836
39864,Binary classification,Hoeffding Tree,Elec2,0.7917617841105787,0.7414904549842734,0.8308916091918945,274.394532
40770,Binary classification,Hoeffding Tree,Elec2,0.7937158134857367,0.7465187775031646,0.8308916091918945,285.571527
41676,Binary classification,Hoeffding Tree,Elec2,0.7945770845830834,0.749744219357479,0.8553438186645508,296.931282
42582,Binary classification,Hoeffding Tree,Elec2,0.7952373124163359,0.7509355271802782,0.8799333572387695,308.352287
43488,Binary classification,Hoeffding Tree,Elec2,0.7953871271874353,0.7515912897822445,0.881199836730957,319.835151
44394,Binary classification,Hoeffding Tree,Elec2,0.7949676750839096,0.7499038303016982,0.881199836730957,331.55705
45300,Binary classification,Hoeffding Tree,Elec2,0.7956246274752202,0.7508745492707605,0.9384660720825195,343.47981
45312,Binary classification,Hoeffding Tree,Elec2,0.7956346141113637,0.7508341405661393,0.9384660720825195,355.407228
25,Binary classification,Hoeffding Tree,Phishing,0.5833333333333334,0.6428571428571429,0.06842708587646484,0.002644
50,Binary classification,Hoeffding Tree,Phishing,0.7346938775510204,0.7346938775510203,0.06842708587646484,0.095414
75,Binary classification,Hoeffding Tree,Phishing,0.7837837837837838,0.7894736842105262,0.06842708587646484,0.228009
100,Binary classification,Hoeffding Tree,Phishing,0.8080808080808081,0.8080808080808081,0.06842708587646484,0.367218
125,Binary classification,Hoeffding Tree,Phishing,0.8145161290322581,0.8130081300813008,0.06842708587646484,0.508581
150,Binary classification,Hoeffding Tree,Phishing,0.8187919463087249,0.8235294117647058,0.06842708587646484,0.6520459999999999
175,Binary classification,Hoeffding Tree,Phishing,0.8333333333333334,0.8263473053892215,0.06842708587646484,0.7976109999999998
200,Binary classification,Hoeffding Tree,Phishing,0.8341708542713567,0.8272251308900525,0.0684499740600586,0.9458939999999998
225,Binary classification,Hoeffding Tree,Phishing,0.8303571428571429,0.8190476190476189,0.0684499740600586,1.0964089999999997
250,Binary classification,Hoeffding Tree,Phishing,0.8313253012048193,0.8205128205128206,0.0684499740600586,1.2490929999999998
275,Binary classification,Hoeffding Tree,Phishing,0.8321167883211679,0.8203125000000001,0.0684499740600586,1.4038899999999999
300,Binary classification,Hoeffding Tree,Phishing,0.8394648829431438,0.8248175182481753,0.0684499740600586,1.560795
325,Binary classification,Hoeffding Tree,Phishing,0.845679012345679,0.8263888888888888,0.0684499740600586,1.719805
350,Binary classification,Hoeffding Tree,Phishing,0.8510028653295129,0.8289473684210527,0.0684499740600586,2.012299
375,Binary classification,Hoeffding Tree,Phishing,0.8529411764705882,0.8286604361370716,0.0684499740600586,2.306919
400,Binary classification,Hoeffding Tree,Phishing,0.8546365914786967,0.8284023668639053,0.0684499740600586,2.604235
425,Binary classification,Hoeffding Tree,Phishing,0.8561320754716981,0.8262108262108262,0.0684499740600586,2.9036720000000003
450,Binary classification,Hoeffding Tree,Phishing,0.8596881959910914,0.8283378746594006,0.0684499740600586,3.2053680000000004
475,Binary classification,Hoeffding Tree,Phishing,0.8565400843881856,0.826530612244898,0.0684499740600586,3.5092030000000003
500,Binary classification,Hoeffding Tree,Phishing,0.8577154308617234,0.8313539192399049,0.0684499740600586,3.8151970000000004
525,Binary classification,Hoeffding Tree,Phishing,0.8587786259541985,0.8287037037037036,0.0684499740600586,4.1233070000000005
550,Binary classification,Hoeffding Tree,Phishing,0.8579234972677595,0.8289473684210527,0.0684499740600586,4.433502000000001
575,Binary classification,Hoeffding Tree,Phishing,0.8606271777003485,0.8319327731092437,0.0684499740600586,4.768133000000001
600,Binary classification,Hoeffding Tree,Phishing,0.8647746243739566,0.834355828220859,0.0684499740600586,5.105476
625,Binary classification,Hoeffding Tree,Phishing,0.8669871794871795,0.8336673346693387,0.0684499740600586,5.4449510000000005
650,Binary classification,Hoeffding Tree,Phishing,0.8705701078582434,0.8409090909090909,0.0684499740600586,5.786509000000001
675,Binary classification,Hoeffding Tree,Phishing,0.870919881305638,0.8449197860962566,0.0684499740600586,6.222196
700,Binary classification,Hoeffding Tree,Phishing,0.8755364806866953,0.8486956521739131,0.0684499740600586,6.660159
725,Binary classification,Hoeffding Tree,Phishing,0.8784530386740331,0.8547854785478548,0.0684499740600586,7.100283
750,Binary classification,Hoeffding Tree,Phishing,0.8798397863818425,0.8571428571428571,0.0684499740600586,7.542509
775,Binary classification,Hoeffding Tree,Phishing,0.8798449612403101,0.8567026194144837,0.0684499740600586,7.986998
800,Binary classification,Hoeffding Tree,Phishing,0.8798498122653317,0.8584070796460177,0.006070137023925781,8.532014
825,Binary classification,Hoeffding Tree,Phishing,0.8786407766990292,0.8575498575498576,0.1326732635498047,9.079935
850,Binary classification,Hoeffding Tree,Phishing,0.8798586572438163,0.8579387186629527,0.13269615173339844,9.62997
875,Binary classification,Hoeffding Tree,Phishing,0.8810068649885584,0.8583106267029972,0.13269615173339844,10.182185
900,Binary classification,Hoeffding Tree,Phishing,0.882091212458287,0.8590425531914893,0.1327190399169922,10.736500000000001
925,Binary classification,Hoeffding Tree,Phishing,0.8831168831168831,0.8611825192802056,0.1327190399169922,11.292982000000002
950,Binary classification,Hoeffding Tree,Phishing,0.880927291886196,0.8599752168525404,0.1327190399169922,11.851613000000002
975,Binary classification,Hoeffding Tree,Phishing,0.8819301848049281,0.8609431680773881,0.1327190399169922,12.412384000000003
1000,Binary classification,Hoeffding Tree,Phishing,0.8828828828828829,0.8621908127208481,0.1327190399169922,12.975302000000003
1025,Binary classification,Hoeffding Tree,Phishing,0.8818359375,0.8613974799541809,0.1327190399169922,13.540310000000003
1050,Binary classification,Hoeffding Tree,Phishing,0.8836987607244995,0.8641425389755011,0.1327190399169922,14.107425000000003
1075,Binary classification,Hoeffding Tree,Phishing,0.8845437616387337,0.8658008658008659,0.1327190399169922,14.761078000000003
1100,Binary classification,Hoeffding Tree,Phishing,0.8844404003639672,0.8656084656084656,0.1327190399169922,15.430606000000003
1125,Binary classification,Hoeffding Tree,Phishing,0.8816725978647687,0.8630278063851698,0.1327190399169922,16.102317000000003
1150,Binary classification,Hoeffding Tree,Phishing,0.8807658833768495,0.8614762386248735,0.1327190399169922,16.776028000000004
1175,Binary classification,Hoeffding Tree,Phishing,0.879045996592845,0.8594059405940594,0.1327190399169922,17.451632000000004
1200,Binary classification,Hoeffding Tree,Phishing,0.8807339449541285,0.8610301263362489,0.1327190399169922,18.129684000000005
1225,Binary classification,Hoeffding Tree,Phishing,0.880718954248366,0.8609523809523809,0.1327190399169922,18.809709000000005
1250,Binary classification,Hoeffding Tree,Phishing,0.8799039231385108,0.8605947955390334,0.1327190399169922,19.492272000000007
1903,Binary classification,Hoeffding Tree,SMTP,1.0,0.0,0.01702117919921875,0.206959
3806,Binary classification,Hoeffding Tree,SMTP,1.0,0.0,0.01702117919921875,0.466144
5709,Binary classification,Hoeffding Tree,SMTP,1.0,0.0,0.01702117919921875,1.27317
7612,Binary classification,Hoeffding Tree,SMTP,1.0,0.0,0.01702117919921875,2.262095
9515,Binary classification,Hoeffding Tree,SMTP,1.0,0.0,0.01702117919921875,3.59413
11418,Binary classification,Hoeffding Tree,SMTP,1.0,0.0,0.01702117919921875,5.201331
13321,Binary classification,Hoeffding Tree,SMTP,1.0,0.0,0.01702117919921875,7.123424
15224,Binary classification,Hoeffding Tree,SMTP,0.9992774091834724,0.0,0.02622222900390625,9.38017
17127,Binary classification,Hoeffding Tree,SMTP,0.9992409202382343,0.0,0.0170440673828125,11.916492
19030,Binary classification,Hoeffding Tree,SMTP,0.9993168322034789,0.0,0.0170440673828125,14.6197
20933,Binary classification,Hoeffding Tree,SMTP,0.999378941333843,0.0,0.0170440673828125,17.733530000000002
22836,Binary classification,Hoeffding Tree,SMTP,0.9994306984891613,0.0,0.0170440673828125,21.27542
24739,Binary classification,Hoeffding Tree,SMTP,0.9994744926833212,0.0,0.0170440673828125,25.072438000000002
26642,Binary classification,Hoeffding Tree,SMTP,0.9994744942006681,0.0,0.0170440673828125,29.072169000000002
28545,Binary classification,Hoeffding Tree,SMTP,0.9995095291479821,0.0,0.0170440673828125,33.449383000000005
30448,Binary classification,Hoeffding Tree,SMTP,0.9995401845830459,0.0,0.0170440673828125,38.127692
32351,Binary classification,Hoeffding Tree,SMTP,0.9995672333848532,0.0,0.0170440673828125,43.11424100000001
34254,Binary classification,Hoeffding Tree,SMTP,0.9995912766764955,0.0,0.0170440673828125,48.329237000000006
36157,Binary classification,Hoeffding Tree,SMTP,0.9996127890253347,0.0,0.0170440673828125,54.02344900000001
38060,Binary classification,Hoeffding Tree,SMTP,0.9996321500827662,0.0,0.0170440673828125,59.84579000000001
39963,Binary classification,Hoeffding Tree,SMTP,0.9996496671838246,0.0,0.0170440673828125,65.72606700000001
41866,Binary classification,Hoeffding Tree,SMTP,0.9996655917831124,0.0,0.0170440673828125,71.94486600000002
43769,Binary classification,Hoeffding Tree,SMTP,0.9996801316029976,0.0,0.0170440673828125,78.57045200000002
45672,Binary classification,Hoeffding Tree,SMTP,0.9996934597446958,0.0,0.0170440673828125,85.46578400000001
47575,Binary classification,Hoeffding Tree,SMTP,0.9997057216126456,0.0,0.0170440673828125,92.61436800000001
49478,Binary classification,Hoeffding Tree,SMTP,0.99971704024092,0.0,0.0170440673828125,100.07923500000001
51381,Binary classification,Hoeffding Tree,SMTP,0.9996885947839627,0.0,0.0170440673828125,107.83299200000002
53284,Binary classification,Hoeffding Tree,SMTP,0.9996997166075484,0.0,0.0170440673828125,115.90938600000001
55187,Binary classification,Hoeffding Tree,SMTP,0.999710071394919,0.0,0.0170440673828125,124.10984900000001
57090,Binary classification,Hoeffding Tree,SMTP,0.9995620872672494,0.0,0.0170440673828125,132.368798
58993,Binary classification,Hoeffding Tree,SMTP,0.9995762137238947,0.0,0.0170440673828125,140.9348
60896,Binary classification,Hoeffding Tree,SMTP,0.999589457262501,0.0,0.0170440673828125,149.558931
62799,Binary classification,Hoeffding Tree,SMTP,0.9995700500015924,0.0,0.0170440673828125,158.439038
64702,Binary classification,Hoeffding Tree,SMTP,0.9995826957852274,0.0,0.0170440673828125,167.53146
66605,Binary classification,Hoeffding Tree,SMTP,0.9995946189418053,0.0,0.0170440673828125,176.86348
68508,Binary classification,Hoeffding Tree,SMTP,0.9995766855941729,0.0,0.0170440673828125,186.277072
70411,Binary classification,Hoeffding Tree,SMTP,0.9995881266865502,0.0,0.0170440673828125,195.99632300000002
72314,Binary classification,Hoeffding Tree,SMTP,0.9995989656078437,0.0,0.0170440673828125,205.77375400000003
74217,Binary classification,Hoeffding Tree,SMTP,0.99960924867953,0.0,0.0170440673828125,215.60916300000002
76120,Binary classification,Hoeffding Tree,SMTP,0.9996190175908775,0.0,0.0170440673828125,225.79217800000004
78023,Binary classification,Hoeffding Tree,SMTP,0.9996283099638563,0.0,0.0170440673828125,236.03356200000005
79926,Binary classification,Hoeffding Tree,SMTP,0.9996371598373475,0.0,0.0170440673828125,246.53054900000004
81829,Binary classification,Hoeffding Tree,SMTP,0.9996455980837855,0.0,0.0170440673828125,257.21312500000005
83732,Binary classification,Hoeffding Tree,SMTP,0.9996536527689864,0.0,0.0170440673828125,268.06229800000006
85635,Binary classification,Hoeffding Tree,SMTP,0.999661349463998,0.0,0.0170440673828125,279.08063300000003
87538,Binary classification,Hoeffding Tree,SMTP,0.9996687115162731,0.0,0.0170440673828125,290.33077000000003
89441,Binary classification,Hoeffding Tree,SMTP,0.9996645796064401,0.0,0.0170440673828125,301.72405000000003
91344,Binary classification,Hoeffding Tree,SMTP,0.999671567607808,0.0,0.0170440673828125,313.17557100000005
93247,Binary classification,Hoeffding Tree,SMTP,0.9996782703815713,0.0,0.0170440673828125,324.94817900000004
95150,Binary classification,Hoeffding Tree,SMTP,0.9996847050415664,0.0,0.0170440673828125,336.86701000000005
95156,Binary classification,Hoeffding Tree,SMTP,0.9996847249224948,0.0,0.0170440673828125,348.7863750000001
106,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5714285714285714,0.628099173553719,0.025684356689453125,0.005573
212,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5592417061611374,0.5903083700440529,0.025768280029296875,0.017002999999999997
318,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5615141955835962,0.5947521865889213,0.025829315185546875,0.034093
424,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5555555555555556,0.5822222222222222,0.025829315185546875,0.087008
530,Binary classification,Hoeffding Adaptive Tree,Bananas,0.555765595463138,0.5506692160611854,0.025829315185546875,0.32905799999999996
636,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5543307086614173,0.5291181364392679,0.025890350341796875,0.576911
742,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5708502024291497,0.5167173252279634,0.025890350341796875,0.830473
848,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5761511216056671,0.510231923601637,0.025890350341796875,1.089334
954,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5844700944386149,0.505,0.025890350341796875,1.353789
1060,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5920679886685553,0.49532710280373826,0.025890350341796875,1.702836
1166,Binary classification,Hoeffding Adaptive Tree,Bananas,0.590557939914163,0.478688524590164,0.025890350341796875,2.057757
1272,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5971675845790716,0.48073022312373226,0.025890350341796875,2.460858
1378,Binary classification,Hoeffding Adaptive Tree,Bananas,0.599128540305011,0.4661508704061895,0.025951385498046875,2.946435
1484,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5994605529332434,0.458029197080292,0.025951385498046875,3.481062
1590,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5997482693517936,0.4517241379310345,0.025951385498046875,4.021336
1696,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6011799410029498,0.4459016393442623,0.025951385498046875,4.675377
1802,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6018878400888396,0.44547563805104406,0.025951385498046875,5.334831
1908,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6030414263240692,0.44704163623082543,0.025951385498046875,6.050356000000001
2014,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5986090412319921,0.44352617079889806,0.025951385498046875,6.806727
2120,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5960358659745163,0.4427083333333333,0.025951385498046875,7.568466000000001
2226,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5968539325842697,0.4425108763206961,0.025951385498046875,8.336388000000001
2332,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5975975975975976,0.44233055885850175,0.025951385498046875,9.109629000000002
2438,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5982765695527288,0.4396107613050944,0.025951385498046875,9.892382000000001
2544,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5973259929217459,0.4398249452954048,0.03029155731201172,10.681588000000001
2650,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5956964892412231,0.44363636363636366,0.056708335876464844,11.613220000000002
2756,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5985480943738657,0.44975124378109455,0.056952476501464844,12.645653000000001
2862,Binary classification,Hoeffding Adaptive Tree,Bananas,0.600139811254806,0.4536771728748806,0.057196617126464844,13.686734000000001
2968,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5979103471520054,0.45250114731528224,0.057303428649902344,14.903247
3074,Binary classification,Hoeffding Adaptive Tree,Bananas,0.5971363488447771,0.4497777777777778,0.057425498962402344,16.13965
3180,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6008178672538534,0.44993498049414826,0.057486534118652344,17.476366
3286,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6024353120243531,0.4470787468247248,0.057608604431152344,18.819993
3392,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6012975523444412,0.444991789819376,0.057669639587402344,20.17128
3498,Binary classification,Hoeffding Adaptive Tree,Bananas,0.603946239633972,0.44310414153598715,0.057730674743652344,21.529467
3604,Binary classification,Hoeffding Adaptive Tree,Bananas,0.607826810990841,0.4452296819787986,0.057730674743652344,22.894946
3710,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6071717444055001,0.441976254308694,0.057730674743652344,24.267389
3816,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6062909567496724,0.43787425149700593,0.057791709899902344,25.695315
3922,Binary classification,Hoeffding Adaptive Tree,Bananas,0.606988013261923,0.4353242946134115,0.057852745056152344,27.247168000000002
4028,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6088899925502855,0.4360902255639098,0.057852745056152344,28.806621000000003
4134,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6082748608758771,0.4341139461726669,0.057913780212402344,30.469982
4240,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6105213493748526,0.4370951244459598,0.057913780212402344,32.152658
4346,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6119677790563867,0.43724966622162886,0.057974815368652344,33.865578
4452,Binary classification,Hoeffding Adaptive Tree,Bananas,0.614243990114581,0.4387054593004249,0.057974815368652344,35.588187
4558,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6126837831906956,0.4355612408058842,0.057974815368652344,37.318172
4664,Binary classification,Hoeffding Adaptive Tree,Bananas,0.613339052112374,0.4360337816703159,0.057974815368652344,39.055144999999996
4770,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6148039421262319,0.4352905010759299,0.0641164779663086,40.951885
4876,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6157948717948718,0.4332829046898639,0.0641164779663086,42.9529
4982,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6167436257779563,0.43470535978679303,0.0641164779663086,44.984894
5088,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6158836249262827,0.4313154831199068,0.0641775131225586,47.058293
5194,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6160215674947044,0.42963386727688785,0.0642385482788086,49.174051
5300,Binary classification,Hoeffding Adaptive Tree,Bananas,0.6165314210228345,0.42824985931344967,0.06184673309326172,51.30218
906,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8386740331491712,0.8370535714285713,0.15532493591308594,0.626627
1812,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8823854224185533,0.857334226389819,0.2904033660888672,1.756259
2718,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8715495031284505,0.8438478747203579,0.1283740997314453,3.8231
3624,Binary classification,Hoeffding Adaptive Tree,Elec2,0.875241512558653,0.8472972972972973,0.2500133514404297,6.398770000000001
4530,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8737028041510267,0.8396860986547084,0.3712940216064453,9.262699000000001
5436,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8656853725850966,0.8300744878957169,0.4407672882080078,12.681454000000002
6342,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8646901119697209,0.8296943231441047,0.26204872131347656,16.532814000000002
7248,Binary classification,Hoeffding Adaptive Tree,Elec2,0.864771629639851,0.8289703315881326,0.2866535186767578,21.010169
8154,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8572304673126456,0.8312064965197217,0.28668785095214844,26.113120000000002
9060,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8580417264598742,0.8370501773948302,0.2865924835205078,31.314867000000003
9966,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8544907175112895,0.8369320737741789,0.3109416961669922,37.299499000000004
10872,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8583386992916935,0.8434322895485971,0.37159156799316406,43.820815
11778,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8529336842999066,0.8357982555934774,0.46280479431152344,50.715552
12684,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8533469999211543,0.8362099330750264,0.1895275115966797,58.084788
13590,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8551769813820002,0.8395303326810176,0.19393348693847656,66.079301
14496,Binary classification,Hoeffding Adaptive Tree,Elec2,0.855122456019317,0.8397435897435896,0.1697406768798828,74.487444
15402,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8537757288487761,0.8365984617617181,0.1694965362548828,83.25127499999999
16308,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8506776231066413,0.8316626339440029,0.16408348083496094,92.48169399999999
17214,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8495904258409341,0.8278704873346187,0.1691112518310547,102.063492
18120,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8498261493459904,0.827752104830031,0.19867897033691406,111.77767899999999
19026,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8522996057818659,0.8287211995611362,0.25722312927246094,121.89223899999999
19932,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8470222266820531,0.8238895627563102,0.31537818908691406,132.455627
20838,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8434035609732687,0.8200121352529097,0.32396507263183594,143.500602
21744,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8450535804626776,0.8196563353139554,0.3222179412841797,154.97053499999998
22650,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8452911828336792,0.8184455958549223,0.4409503936767578,166.858243
23556,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8424962852897474,0.8143700590413289,0.44409751892089844,179.36922199999998
24462,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8403990024937655,0.8111089607122121,0.5018138885498047,192.42294399999997
25368,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8367169945204399,0.8072053621299572,0.5608501434326172,205.94902399999998
26274,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8375137974346287,0.8080226649278229,0.31543540954589844,220.19003199999997
27180,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8378527539644579,0.8096081565645656,0.31577491760253906,234.86166199999997
28086,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8349652839594089,0.8051456678017405,0.18702125549316406,249.91166299999998
28992,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8328791693973991,0.8007566722868775,0.2230243682861328,265.36357699999996
29898,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8303843194969395,0.7968267959453503,0.10404396057128906,281.227851
30804,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8300490211992338,0.7958984755740965,0.22612571716308594,297.366813
31710,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8277460657857391,0.7934815486993346,0.37830543518066406,313.85684299999997
32616,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8227502682814656,0.7867025790502896,0.1292285919189453,330.687939
33522,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8198442767220548,0.7850354180756772,0.1289234161376953,347.775128
34428,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8166264850262875,0.7809127190699289,0.19405555725097656,365.114167
35334,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8170265757224124,0.7804530172852923,0.34708213806152344,382.770756
36240,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8175446342338365,0.7795559111822364,0.4078502655029297,400.684029
37146,Binary classification,Hoeffding Adaptive Tree,Elec2,0.816610580158837,0.7771817349208426,0.4166545867919922,418.864082
38052,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8155107618722242,0.7753456221198157,0.1291065216064453,437.35374
38958,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8146674538593834,0.7751479289940829,0.20058250427246094,456.059056
39864,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8157188370167825,0.7778516995282448,0.16962623596191406,475.076002
40770,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8171650028207706,0.7812151452891106,0.2508678436279297,494.36611400000004
41676,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8187402519496101,0.7846022241231821,0.2554492950439453,513.9183700000001
42582,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8196848359597003,0.7859015113490603,0.3113727569580078,533.647944
43488,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8203141168625107,0.7864093592827466,0.2909717559814453,553.6601430000001
44394,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8199265649989863,0.7853959731543624,0.43657493591308594,574.003546
45300,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8212543323252169,0.7873854475750336,0.43532752990722656,594.703553
45312,Binary classification,Hoeffding Adaptive Tree,Elec2,0.8212575312837942,0.7873440987265327,0.43532752990722656,615.4069870000001
25,Binary classification,Hoeffding Adaptive Tree,Phishing,0.5833333333333334,0.6428571428571429,0.07476425170898438,0.003195
50,Binary classification,Hoeffding Adaptive Tree,Phishing,0.7346938775510204,0.7346938775510203,0.07482528686523438,0.009507
75,Binary classification,Hoeffding Adaptive Tree,Phishing,0.7837837837837838,0.7894736842105262,0.07482528686523438,0.103343
100,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8080808080808081,0.8080808080808081,0.07488632202148438,0.200179
125,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8225806451612904,0.819672131147541,0.07488632202148438,0.299932
150,Binary classification,Hoeffding Adaptive Tree,Phishing,0.825503355704698,0.8289473684210527,0.07490921020507812,0.42969899999999994
175,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8333333333333334,0.8242424242424242,0.07497024536132812,0.5624469999999999
200,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8291457286432161,0.8191489361702128,0.07497024536132812,0.6981149999999999
225,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8303571428571429,0.8155339805825242,0.07497024536132812,0.9142189999999999
250,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8313253012048193,0.817391304347826,0.07497024536132812,1.1334069999999998
275,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8321167883211679,0.8174603174603176,0.07497024536132812,1.3557669999999997
300,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8361204013377926,0.8178438661710038,0.07497024536132812,1.5864299999999998
325,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8425925925925926,0.8197879858657244,0.07503128051757812,1.8200369999999997
350,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8481375358166189,0.822742474916388,0.07503128051757812,2.0565439999999997
375,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8502673796791443,0.8227848101265823,0.07503128051757812,2.4009489999999998
400,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8521303258145363,0.8228228228228228,0.07503128051757812,2.748442
425,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8537735849056604,0.8208092485549133,0.07503128051757812,3.09951
450,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8574610244988864,0.8232044198895027,0.07503128051757812,3.528178
475,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8565400843881856,0.8238341968911918,0.07503128051757812,3.959768
500,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8557114228456913,0.8260869565217391,0.07503128051757812,4.394282
525,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8568702290076335,0.823529411764706,0.07503128051757812,4.831681
550,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8561020036429873,0.8240534521158129,0.07503128051757812,5.271951
575,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8554006968641115,0.8230277185501066,0.11409282684326172,5.7166559999999995
600,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8547579298831386,0.8176100628930818,0.14198589324951172,6.164156999999999
625,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8573717948717948,0.8172484599589321,0.14222240447998047,6.630989
650,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8597842835130971,0.8233009708737864,0.14239025115966797,7.100371
675,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8590504451038575,0.8263254113345521,0.14245128631591797,7.687997
700,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8640915593705293,0.8306595365418894,0.14251232147216797,8.305013
725,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8646408839779005,0.8344594594594595,0.14257335662841797,8.92468
750,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8664886515353805,0.8371335504885993,0.14263439178466797,9.547008
775,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8643410852713178,0.8330683624801273,0.14265727996826172,10.17184
800,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8635794743429287,0.8340943683409437,0.14265727996826172,10.842711999999999
825,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8628640776699029,0.8345534407027819,0.14265727996826172,11.516720999999999
850,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8645465253239105,0.8364153627311521,0.14271831512451172,12.193238999999998
875,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8672768878718535,0.838888888888889,0.14271831512451172,12.872243
900,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8665183537263627,0.8378378378378378,0.14277935028076172,13.554106999999998
925,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8668831168831169,0.8400520156046815,0.14277935028076172,14.281843999999998
950,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8661749209694415,0.8410513141426783,0.14284038543701172,15.059035999999997
975,Binary classification,Hoeffding Adaptive Tree,Phishing,0.86652977412731,0.8414634146341464,0.14284038543701172,15.843533999999996
1000,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8638638638638638,0.8392434988179669,0.14284038543701172,16.631020999999997
1025,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8623046875,0.8377445339470656,0.14284038543701172,17.421397999999996
1050,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8636796949475691,0.8402234636871508,0.14284038543701172,18.308623999999995
1075,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8649906890130353,0.8429035752979415,0.14284038543701172,19.199608999999995
1100,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8671519563239308,0.8456659619450316,0.14284038543701172,20.094692999999996
1125,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8701067615658363,0.8507157464212679,0.14284038543701172,20.992797999999997
1150,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8720626631853786,0.852852852852853,0.14290142059326172,21.894156999999996
1175,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8713798977853492,0.8521057786483839,0.14290142059326172,22.798668999999997
1200,Binary classification,Hoeffding Adaptive Tree,Phishing,0.872393661384487,0.8530259365994236,0.14290142059326172,23.706432999999997
1225,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8733660130718954,0.8541862652869238,0.14296245574951172,24.617429999999995
1250,Binary classification,Hoeffding Adaptive Tree,Phishing,0.8742994395516414,0.8560953253895509,0.14296245574951172,25.532121999999994
1903,Binary classification,Hoeffding Adaptive Tree,SMTP,1.0,0.0,0.02372455596923828,0.252064
3806,Binary classification,Hoeffding Adaptive Tree,SMTP,1.0,0.0,0.02378559112548828,0.85951
5709,Binary classification,Hoeffding Adaptive Tree,SMTP,1.0,0.0,0.02384662628173828,1.987189
7612,Binary classification,Hoeffding Adaptive Tree,SMTP,1.0,0.0,0.02384662628173828,3.2068450000000004
9515,Binary classification,Hoeffding Adaptive Tree,SMTP,1.0,0.0,0.02384662628173828,4.9570050000000005
11418,Binary classification,Hoeffding Adaptive Tree,SMTP,1.0,0.0,0.02390766143798828,6.999030000000001
13321,Binary classification,Hoeffding Adaptive Tree,SMTP,1.0,0.0,0.02390766143798828,9.333386
15224,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9992774091834724,0.0,0.03315448760986328,11.955057
17127,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9992409202382343,0.0,0.02393054962158203,15.202435
19030,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9993168322034789,0.0,0.02393054962158203,18.743392
20933,Binary classification,Hoeffding Adaptive Tree,SMTP,0.999378941333843,0.0,0.02399158477783203,22.738494
22836,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9994306984891613,0.0,0.02399158477783203,26.997246
24739,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9994744926833212,0.0,0.02399158477783203,31.841747
26642,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9994744942006681,0.0,0.02399158477783203,37.101503
28545,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995095291479821,0.0,0.02399158477783203,42.775408
30448,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995401845830459,0.0,0.02399158477783203,48.894058
32351,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995672333848532,0.0,0.02399158477783203,55.09387
34254,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995912766764955,0.0,0.02399158477783203,61.374719
36157,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996127890253347,0.0,0.02399158477783203,68.304087
38060,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996321500827662,0.0,0.02399158477783203,75.541727
39963,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996496671838246,0.0,0.02399158477783203,82.860422
41866,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996655917831124,0.0,0.02405261993408203,90.555334
43769,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996801316029976,0.0,0.02405261993408203,98.488328
45672,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996934597446958,0.0,0.02405261993408203,106.642619
47575,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9997057216126456,0.0,0.02405261993408203,115.099152
49478,Binary classification,Hoeffding Adaptive Tree,SMTP,0.99971704024092,0.0,0.02405261993408203,123.955589
51381,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996885947839627,0.0,0.02405261993408203,133.065768
53284,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996997166075484,0.0,0.02405261993408203,142.37330699999998
55187,Binary classification,Hoeffding Adaptive Tree,SMTP,0.999710071394919,0.0,0.02405261993408203,151.761713
57090,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995620872672494,0.0,0.02405261993408203,161.477105
58993,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995762137238947,0.0,0.02405261993408203,171.273385
60896,Binary classification,Hoeffding Adaptive Tree,SMTP,0.999589457262501,0.0,0.02405261993408203,181.327635
62799,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995700500015924,0.0,0.02405261993408203,191.686231
64702,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995826957852274,0.0,0.02405261993408203,202.29923
66605,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995946189418053,0.0,0.02405261993408203,213.177462
68508,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995766855941729,0.0,0.02405261993408203,224.319573
70411,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995881266865502,0.0,0.02405261993408203,235.639403
72314,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9995989656078437,0.0,0.02405261993408203,247.22481399999998
74217,Binary classification,Hoeffding Adaptive Tree,SMTP,0.99960924867953,0.0,0.02405261993408203,259.05520099999995
76120,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996190175908775,0.0,0.02405261993408203,271.12121799999994
78023,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996283099638563,0.0,0.02405261993408203,283.42631199999994
79926,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996371598373475,0.0,0.02405261993408203,295.96836499999995
81829,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996455980837855,0.0,0.02405261993408203,308.75677399999995
83732,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996536527689864,0.0,0.02411365509033203,321.6793789999999
85635,Binary classification,Hoeffding Adaptive Tree,SMTP,0.999661349463998,0.0,0.02411365509033203,334.76022099999994
87538,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996687115162731,0.0,0.02411365509033203,348.05401599999993
89441,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996645796064401,0.0,0.02411365509033203,361.48123799999996
91344,Binary classification,Hoeffding Adaptive Tree,SMTP,0.999671567607808,0.0,0.02411365509033203,375.15144899999996
93247,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996782703815713,0.0,0.02411365509033203,388.99478799999997
95150,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996847050415664,0.0,0.02411365509033203,402.99231699999996
95156,Binary classification,Hoeffding Adaptive Tree,SMTP,0.9996847249224948,0.0,0.02411365509033203,416.990554
106,Binary classification,Adaptive Random Forest,Bananas,0.638095238095238,0.5777777777777778,0.6023197174072266,0.60542
212,Binary classification,Adaptive Random Forest,Bananas,0.7535545023696683,0.711111111111111,1.0872974395751953,1.4992839999999998
318,Binary classification,Adaptive Random Forest,Bananas,0.7760252365930599,0.7380073800738007,1.471883773803711,2.614978
424,Binary classification,Adaptive Random Forest,Bananas,0.8085106382978723,0.7768595041322315,1.8271961212158203,4.246406
530,Binary classification,Adaptive Random Forest,Bananas,0.8204158790170132,0.7845804988662132,2.2761096954345703,6.276905
636,Binary classification,Adaptive Random Forest,Bananas,0.8362204724409449,0.8052434456928838,2.6539440155029297,8.812623
742,Binary classification,Adaptive Random Forest,Bananas,0.8434547908232118,0.8110749185667754,3.0667247772216797,11.743925
848,Binary classification,Adaptive Random Forest,Bananas,0.8512396694214877,0.8220338983050847,3.4897289276123047,14.798616
954,Binary classification,Adaptive Random Forest,Bananas,0.8583420776495279,0.8301886792452831,3.9347667694091797,18.317304
1060,Binary classification,Adaptive Random Forest,Bananas,0.8659112370160529,0.8378995433789953,4.283300399780273,21.928711
1166,Binary classification,Adaptive Random Forest,Bananas,0.8695278969957082,0.8429752066115702,4.800313949584961,26.038034
1272,Binary classification,Adaptive Random Forest,Bananas,0.8693941778127459,0.8442776735459662,5.391313552856445,30.781666
1378,Binary classification,Adaptive Random Forest,Bananas,0.8714596949891068,0.8454148471615721,5.846994400024414,35.662835
1484,Binary classification,Adaptive Random Forest,Bananas,0.8759271746459879,0.8518518518518519,6.193078994750977,41.038636000000004
1590,Binary classification,Adaptive Random Forest,Bananas,0.8753933291378225,0.8520179372197308,6.296388626098633,47.13243800000001
1696,Binary classification,Adaptive Random Forest,Bananas,0.8755162241887906,0.8523442967109867,6.211141586303711,53.531383000000005
1802,Binary classification,Adaptive Random Forest,Bananas,0.8767351471404775,0.8550913838120104,6.65928840637207,60.233952
1908,Binary classification,Adaptive Random Forest,Bananas,0.8730991085474568,0.8522588522588523,6.686662673950195,67.652213
2014,Binary classification,Adaptive Random Forest,Bananas,0.8708395429706905,0.8507462686567164,7.210599899291992,75.19039000000001
2120,Binary classification,Adaptive Random Forest,Bananas,0.8725814063237376,0.8540540540540541,7.48176383972168,83.15611600000001
2226,Binary classification,Adaptive Random Forest,Bananas,0.8723595505617977,0.8539094650205761,7.915548324584961,91.62407300000001
2332,Binary classification,Adaptive Random Forest,Bananas,0.8751608751608752,0.8574228319451249,8.423246383666992,100.55581400000001
2438,Binary classification,Adaptive Random Forest,Bananas,0.8740254411161263,0.8560712611345522,8.870996475219727,109.66145800000001
2544,Binary classification,Adaptive Random Forest,Bananas,0.874557609123083,0.857779759251003,9.376256942749023,119.177912
2650,Binary classification,Adaptive Random Forest,Bananas,0.8761796904492262,0.8600682593856656,9.769472122192383,129.30602100000002
2756,Binary classification,Adaptive Random Forest,Bananas,0.8780399274047187,0.8621821164889254,10.359186172485352,139.920081
2862,Binary classification,Adaptive Random Forest,Bananas,0.8797623208668298,0.8638163103721298,10.741575241088867,151.082865
2968,Binary classification,Adaptive Random Forest,Bananas,0.8800134816312774,0.8637059724349159,11.09235954284668,162.646852
3074,Binary classification,Adaptive Random Forest,Bananas,0.8805727302310445,0.8648250460405157,11.562868118286133,174.64808
3180,Binary classification,Adaptive Random Forest,Bananas,0.8826675055048757,0.8667381207574134,10.152639389038086,187.03004199999998
3286,Binary classification,Adaptive Random Forest,Bananas,0.882496194824962,0.8663434903047091,10.670488357543945,199.856868
3392,Binary classification,Adaptive Random Forest,Bananas,0.8826304924800944,0.867244829886591,11.057397842407227,213.058711
3498,Binary classification,Adaptive Random Forest,Bananas,0.8839004861309694,0.8680961663417803,10.334085464477539,226.63518
3604,Binary classification,Adaptive Random Forest,Bananas,0.8850957535387177,0.8689043698543382,10.692270278930664,240.518849
3710,Binary classification,Adaptive Random Forest,Bananas,0.8846050148287948,0.8687116564417178,11.112970352172852,254.758424
3816,Binary classification,Adaptive Random Forest,Bananas,0.8859764089121888,0.870420017873101,11.59941291809082,269.34689399999996
3922,Binary classification,Adaptive Random Forest,Bananas,0.884723284876307,0.8687572590011614,12.03856086730957,284.32968999999997
4028,Binary classification,Adaptive Random Forest,Bananas,0.8840327787434815,0.867892503536068,12.434591293334961,299.665437
4134,Binary classification,Adaptive Random Forest,Bananas,0.884587466731188,0.868558831634059,12.796384811401367,315.36564599999997
4240,Binary classification,Adaptive Random Forest,Bananas,0.8858221278603444,0.8701019860440149,13.120096206665039,331.45014399999997
4346,Binary classification,Adaptive Random Forest,Bananas,0.8872266973532796,0.8716605552645365,13.362188339233398,347.97410599999995
4452,Binary classification,Adaptive Random Forest,Bananas,0.8869916872612896,0.8713225888974162,13.906320571899414,364.84320299999996
4558,Binary classification,Adaptive Random Forest,Bananas,0.8872064955014264,0.8719481813652217,14.321008682250977,382.19494999999995
4664,Binary classification,Adaptive Random Forest,Bananas,0.8876259918507399,0.8728155339805825,14.677774429321289,399.94577899999996
4770,Binary classification,Adaptive Random Forest,Bananas,0.8867687146152233,0.8716119828815977,15.041936874389648,418.17916199999996
4876,Binary classification,Adaptive Random Forest,Bananas,0.886974358974359,0.8715318256003731,15.36302375793457,436.741545
4982,Binary classification,Adaptive Random Forest,Bananas,0.8877735394499097,0.8726941471191073,14.241693496704102,455.752169
5088,Binary classification,Adaptive Random Forest,Bananas,0.886966778061726,0.8716804284757868,14.559698104858398,475.205309
5194,Binary classification,Adaptive Random Forest,Bananas,0.8869632197188523,0.8716939890710382,15.019205093383789,495.046736
5300,Binary classification,Adaptive Random Forest,Bananas,0.886959803736554,0.8717070036410367,15.355104446411133,515.264038
906,Binary classification,Adaptive Random Forest,Elec2,0.8674033149171271,0.8669623059866962,3.022599220275879,3.500403
1812,Binary classification,Adaptive Random Forest,Elec2,0.8956377691882937,0.8737474949899798,3.453568458557129,10.304805
2718,Binary classification,Adaptive Random Forest,Elec2,0.889216047110784,0.8638625056535504,5.134407997131348,20.219149
3624,Binary classification,Adaptive Random Forest,Elec2,0.8901462876069556,0.8665325285043594,5.045891761779785,32.180425
4530,Binary classification,Adaptive Random Forest,Elec2,0.8924707440936189,0.8628555336524922,6.377499580383301,46.087921
5436,Binary classification,Adaptive Random Forest,Elec2,0.8870285188592456,0.8556652562294312,8.556572914123535,62.052962
6342,Binary classification,Adaptive Random Forest,Elec2,0.884245387162908,0.8540175019888624,10.355942726135254,79.948678
7248,Binary classification,Adaptive Random Forest,Elec2,0.8835380157306472,0.8516174402250353,10.061070442199707,100.00357
8154,Binary classification,Adaptive Random Forest,Elec2,0.8847050165583221,0.8605341246290802,12.516213417053223,121.9382
9060,Binary classification,Adaptive Random Forest,Elec2,0.8869632409758251,0.8668400520156047,14.3945894241333,145.537084
9966,Binary classification,Adaptive Random Forest,Elec2,0.8839939789262419,0.8666974169741698,15.028592109680176,170.832197
10872,Binary classification,Adaptive Random Forest,Elec2,0.886119032287738,0.8712830110210023,18.58602237701416,197.848794
11778,Binary classification,Adaptive Random Forest,Elec2,0.8851150547677676,0.869464544138929,18.284192085266113,226.770672
12684,Binary classification,Adaptive Random Forest,Elec2,0.8825987542379563,0.8672550592850139,18.562626838684082,257.683223
13590,Binary classification,Adaptive Random Forest,Elec2,0.8835087202884686,0.8699794661190965,22.36763858795166,290.429954
14496,Binary classification,Adaptive Random Forest,Elec2,0.883270093135564,0.870085995085995,23.97218418121338,325.056166
15402,Binary classification,Adaptive Random Forest,Elec2,0.8826050256476852,0.8679713743245216,24.89116382598877,361.535727
16308,Binary classification,Adaptive Random Forest,Elec2,0.8806034218433801,0.8649885583524027,9.630642890930176,399.769092
17214,Binary classification,Adaptive Random Forest,Elec2,0.880787776680416,0.862742474916388,9.825531959533691,439.430265
18120,Binary classification,Adaptive Random Forest,Elec2,0.881505601854407,0.8635178946030132,13.432568550109863,480.533091
19026,Binary classification,Adaptive Random Forest,Elec2,0.8835742444152431,0.864335150364427,11.236374855041504,523.041462
19932,Binary classification,Adaptive Random Forest,Elec2,0.8847022226682053,0.8666744024135531,10.915810585021973,566.86946
20838,Binary classification,Adaptive Random Forest,Elec2,0.8845803138647598,0.866618601297765,6.771607398986816,611.990511
21744,Binary classification,Adaptive Random Forest,Elec2,0.8842845973416732,0.8643665768194071,9.905537605285645,658.382497
22650,Binary classification,Adaptive Random Forest,Elec2,0.8832178021104684,0.8619303648796786,11.609391212463379,706.11336
23556,Binary classification,Adaptive Random Forest,Elec2,0.8819783485459562,0.8599637316139432,7.878331184387207,755.2589389999999
24462,Binary classification,Adaptive Random Forest,Elec2,0.8805854216916724,0.8573800107416631,10.653840065002441,805.6843859999999
25368,Binary classification,Adaptive Random Forest,Elec2,0.8791343083533725,0.8556497175141242,11.591797828674316,857.3287569999999
26274,Binary classification,Adaptive Random Forest,Elec2,0.8801431127012522,0.8566616596112704,13.86082935333252,910.1361709999999
27180,Binary classification,Adaptive Random Forest,Elec2,0.881195040288458,0.8584082438061829,14.463074684143066,964.1751599999999
28086,Binary classification,Adaptive Random Forest,Elec2,0.8798646964571836,0.8561807331628303,15.367924690246582,1019.5235599999999
28992,Binary classification,Adaptive Random Forest,Elec2,0.8796523058880342,0.8551019560612982,16.377129554748535,1076.0244939999998
29898,Binary classification,Adaptive Random Forest,Elec2,0.879285547044854,0.8544934080554772,16.05477237701416,1133.6452429999997
30804,Binary classification,Adaptive Random Forest,Elec2,0.8791351491737818,0.8535347574648885,17.57622241973877,1192.3048779999997
31710,Binary classification,Adaptive Random Forest,Elec2,0.8775111167176511,0.851267519338286,17.546963691711426,1252.0909349999997
32616,Binary classification,Adaptive Random Forest,Elec2,0.8771117583933773,0.8510701545778836,17.15481662750244,1313.0008379999997
33522,Binary classification,Adaptive Random Forest,Elec2,0.8770621401509502,0.8512864927285193,13.577618598937988,1375.0440239999998
34428,Binary classification,Adaptive Random Forest,Elec2,0.8757080198681267,0.849643346568748,12.363858222961426,1438.1642839999997
35334,Binary classification,Adaptive Random Forest,Elec2,0.8754139189992358,0.848624484181568,12.552750587463379,1502.3767789999997
36240,Binary classification,Adaptive Random Forest,Elec2,0.875134523579569,0.8474427699672971,12.88097858428955,1567.5678839999996
37146,Binary classification,Adaptive Random Forest,Elec2,0.8743034055727554,0.8459838363846282,15.634392738342285,1633.8060579999997
38052,Binary classification,Adaptive Random Forest,Elec2,0.8741163175737826,0.8451642099818981,17.75814151763916,1701.1424639999996
38958,Binary classification,Adaptive Random Forest,Elec2,0.8743743101368175,0.8458873913591133,18.55082416534424,1769.5976059999996
39864,Binary classification,Adaptive Random Forest,Elec2,0.8744951458746206,0.847381104908331,20.39273166656494,1839.2038669999995
40770,Binary classification,Adaptive Random Forest,Elec2,0.8750521229365449,0.8493434283686265,20.04684543609619,1909.9637369999996
41676,Binary classification,Adaptive Random Forest,Elec2,0.8757768446310737,0.8512911843276937,22.40410327911377,1981.8222239999996
42582,Binary classification,Adaptive Random Forest,Elec2,0.8760010333247223,0.8517603458925264,17.905674934387207,2054.7434299999995
43488,Binary classification,Adaptive Random Forest,Elec2,0.8758249591832041,0.8516320474777449,17.979458808898926,2128.7733919999996
44394,Binary classification,Adaptive Random Forest,Elec2,0.8758362804946725,0.8511557571829769,19.483532905578613,2203.9133479999996
45300,Binary classification,Adaptive Random Forest,Elec2,0.8765977173889048,0.8524053440354862,22.381768226623535,2280.2028219999997
45312,Binary classification,Adaptive Random Forest,Elec2,0.8766083291033082,0.8523906328378699,22.39494037628174,2356.612409
25,Binary classification,Adaptive Random Forest,Phishing,0.625,0.7096774193548387,0.41788291931152344,0.33879
50,Binary classification,Adaptive Random Forest,Phishing,0.7346938775510204,0.7450980392156864,0.6195468902587891,0.894074
75,Binary classification,Adaptive Random Forest,Phishing,0.7837837837837838,0.7999999999999999,0.8261966705322266,1.620654
100,Binary classification,Adaptive Random Forest,Phishing,0.797979797979798,0.8039215686274509,0.9074077606201172,2.459351
125,Binary classification,Adaptive Random Forest,Phishing,0.7903225806451613,0.7968749999999999,1.0524044036865234,3.321536
150,Binary classification,Adaptive Random Forest,Phishing,0.8120805369127517,0.8227848101265823,1.155344009399414,4.230195
175,Binary classification,Adaptive Random Forest,Phishing,0.8390804597701149,0.8372093023255814,1.2272701263427734,5.162894
200,Binary classification,Adaptive Random Forest,Phishing,0.8442211055276382,0.8426395939086295,1.3437442779541016,6.1200149999999995
225,Binary classification,Adaptive Random Forest,Phishing,0.8526785714285714,0.8465116279069769,1.4417095184326172,7.1097269999999995
250,Binary classification,Adaptive Random Forest,Phishing,0.8554216867469879,0.85,1.652822494506836,8.125423999999999
275,Binary classification,Adaptive Random Forest,Phishing,0.8540145985401459,0.8473282442748092,1.7137775421142578,9.285576999999998
300,Binary classification,Adaptive Random Forest,Phishing,0.8595317725752508,0.85,1.6836071014404297,10.472137999999998
325,Binary classification,Adaptive Random Forest,Phishing,0.8672839506172839,0.8542372881355932,1.8154468536376953,11.683933999999997
350,Binary classification,Adaptive Random Forest,Phishing,0.8681948424068768,0.8525641025641026,1.9355945587158203,12.942916999999998
375,Binary classification,Adaptive Random Forest,Phishing,0.8663101604278075,0.8484848484848485,2.1126270294189453,14.229999999999997
400,Binary classification,Adaptive Random Forest,Phishing,0.8696741854636592,0.8505747126436781,2.2513599395751953,15.543592999999998
425,Binary classification,Adaptive Random Forest,Phishing,0.8702830188679245,0.8467966573816157,2.4080867767333984,17.11554
450,Binary classification,Adaptive Random Forest,Phishing,0.8775055679287305,0.8533333333333333,2.413846969604492,18.714502
475,Binary classification,Adaptive Random Forest,Phishing,0.879746835443038,0.85785536159601,2.540945053100586,20.340624
500,Binary classification,Adaptive Random Forest,Phishing,0.8817635270541082,0.8624708624708626,2.727457046508789,21.995449999999998
525,Binary classification,Adaptive Random Forest,Phishing,0.8835877862595419,0.8623024830699774,2.780088424682617,23.679564
550,Binary classification,Adaptive Random Forest,Phishing,0.8816029143897997,0.8602150537634409,2.8441905975341797,25.394208
575,Binary classification,Adaptive Random Forest,Phishing,0.8832752613240418,0.8618556701030927,2.9667911529541016,27.473575999999998
600,Binary classification,Adaptive Random Forest,Phishing,0.8864774624373957,0.8634538152610441,2.9313793182373047,29.731406999999997
625,Binary classification,Adaptive Random Forest,Phishing,0.8878205128205128,0.8622047244094488,3.1180286407470703,32.215007
650,Binary classification,Adaptive Random Forest,Phishing,0.8906009244992296,0.8672897196261682,3.1772937774658203,34.758444
675,Binary classification,Adaptive Random Forest,Phishing,0.8931750741839762,0.8732394366197184,3.270914077758789,37.518232
700,Binary classification,Adaptive Random Forest,Phishing,0.8969957081545065,0.8762886597938143,3.2819652557373047,40.45588
725,Binary classification,Adaptive Random Forest,Phishing,0.8950276243093923,0.8762214983713356,3.465627670288086,43.518901
750,Binary classification,Adaptive Random Forest,Phishing,0.897196261682243,0.8791208791208791,3.637697219848633,46.699846
775,Binary classification,Adaptive Random Forest,Phishing,0.8979328165374677,0.8793893129770992,3.6838626861572266,49.915820000000004
800,Binary classification,Adaptive Random Forest,Phishing,0.8961201501877347,0.8784773060029282,3.7807750701904297,53.165103
825,Binary classification,Adaptive Random Forest,Phishing,0.8968446601941747,0.8801128349788435,3.913633346557617,56.477674
850,Binary classification,Adaptive Random Forest,Phishing,0.8987043580683156,0.8818681318681318,4.011789321899414,59.826823
875,Binary classification,Adaptive Random Forest,Phishing,0.9016018306636155,0.8847184986595175,4.15968132019043,63.280328
900,Binary classification,Adaptive Random Forest,Phishing,0.9010011123470523,0.8836601307189543,3.946676254272461,66.773963
925,Binary classification,Adaptive Random Forest,Phishing,0.9036796536796536,0.8877679697351829,4.049928665161133,70.802099
950,Binary classification,Adaptive Random Forest,Phishing,0.9030558482613277,0.8883495145631068,3.6841602325439453,75.031151
975,Binary classification,Adaptive Random Forest,Phishing,0.9045174537987679,0.8899408284023669,3.787748336791992,79.30899299999999
1000,Binary classification,Adaptive Random Forest,Phishing,0.9049049049049049,0.8904267589388698,4.052656173706055,83.62500499999999
1025,Binary classification,Adaptive Random Forest,Phishing,0.9033203125,0.888888888888889,4.062379837036133,87.98008499999999
1050,Binary classification,Adaptive Random Forest,Phishing,0.9046711153479504,0.8908296943231442,4.190084457397461,92.64275899999998
1075,Binary classification,Adaptive Random Forest,Phishing,0.9059590316573557,0.8928950159066809,4.285711288452148,97.34478499999999
1100,Binary classification,Adaptive Random Forest,Phishing,0.9062784349408554,0.8934850051706308,4.370790481567383,102.29011499999999
1125,Binary classification,Adaptive Random Forest,Phishing,0.9065836298932385,0.8948948948948948,3.9348621368408203,107.55588699999998
1150,Binary classification,Adaptive Random Forest,Phishing,0.9077458659704091,0.896078431372549,4.19316291809082,112.88231199999998
1175,Binary classification,Adaptive Random Forest,Phishing,0.9063032367972743,0.8942307692307692,4.349401473999023,118.60376899999999
1200,Binary classification,Adaptive Random Forest,Phishing,0.9065888240200167,0.8943396226415095,4.34752082824707,124.39754799999999
1225,Binary classification,Adaptive Random Forest,Phishing,0.9068627450980392,0.8944444444444444,4.031515121459961,130.46660799999998
1250,Binary classification,Adaptive Random Forest,Phishing,0.9079263410728583,0.896115627822945,4.102910995483398,136.611564
1903,Binary classification,Adaptive Random Forest,SMTP,1.0,0.0,0.17035293579101562,2.768099
3806,Binary classification,Adaptive Random Forest,SMTP,1.0,0.0,0.17157363891601562,7.676017
5709,Binary classification,Adaptive Random Forest,SMTP,1.0,0.0,0.17279434204101562,14.896308
7612,Binary classification,Adaptive Random Forest,SMTP,1.0,0.0,0.17279434204101562,24.032246999999998
9515,Binary classification,Adaptive Random Forest,SMTP,1.0,0.0,0.17279434204101562,34.905192
11418,Binary classification,Adaptive Random Forest,SMTP,1.0,0.0,0.17401504516601562,47.327722
13321,Binary classification,Adaptive Random Forest,SMTP,1.0,0.0,0.17401504516601562,60.881734
15224,Binary classification,Adaptive Random Forest,SMTP,0.9992774091834724,0.0,0.23138427734375,75.876867
17127,Binary classification,Adaptive Random Forest,SMTP,0.9992409202382343,0.0,0.17718124389648438,92.839786
19030,Binary classification,Adaptive Random Forest,SMTP,0.9993168322034789,0.0,0.16917037963867188,111.65155100000001
20933,Binary classification,Adaptive Random Forest,SMTP,0.999378941333843,0.0,0.17043685913085938,132.166459
22836,Binary classification,Adaptive Random Forest,SMTP,0.9994306984891613,0.0,0.17826461791992188,154.254266
24739,Binary classification,Adaptive Random Forest,SMTP,0.9994744926833212,0.0,0.16260147094726562,177.756979
26642,Binary classification,Adaptive Random Forest,SMTP,0.9994744942006681,0.0,0.170440673828125,202.678874
28545,Binary classification,Adaptive Random Forest,SMTP,0.9995095291479821,0.0,0.17826461791992188,228.998584
30448,Binary classification,Adaptive Random Forest,SMTP,0.9995401845830459,0.0,0.17816925048828125,256.700717
32351,Binary classification,Adaptive Random Forest,SMTP,0.9995672333848532,0.0,0.16262054443359375,285.828552
34254,Binary classification,Adaptive Random Forest,SMTP,0.9995912766764955,0.0,0.17043685913085938,316.530665
36157,Binary classification,Adaptive Random Forest,SMTP,0.9996127890253347,0.0,0.17043304443359375,348.684181
38060,Binary classification,Adaptive Random Forest,SMTP,0.9996321500827662,0.0,0.1781158447265625,382.258418
39963,Binary classification,Adaptive Random Forest,SMTP,0.9996496671838246,0.0,0.1704559326171875,417.190182
41866,Binary classification,Adaptive Random Forest,SMTP,0.9996655917831124,0.0,0.163818359375,453.561741
43769,Binary classification,Adaptive Random Forest,SMTP,0.9996801316029976,0.0,0.17158126831054688,491.209337
45672,Binary classification,Adaptive Random Forest,SMTP,0.9996934597446958,0.0,0.171630859375,530.19009
47575,Binary classification,Adaptive Random Forest,SMTP,0.9997057216126456,0.0,0.17947769165039062,570.4569150000001
49478,Binary classification,Adaptive Random Forest,SMTP,0.99971704024092,0.0,0.32259368896484375,612.249305
51381,Binary classification,Adaptive Random Forest,SMTP,0.9996885947839627,0.0,0.3238716125488281,655.954648
53284,Binary classification,Adaptive Random Forest,SMTP,0.9996997166075484,0.0,0.2926750183105469,701.412385
55187,Binary classification,Adaptive Random Forest,SMTP,0.999710071394919,0.0,0.3244895935058594,748.52279
57090,Binary classification,Adaptive Random Forest,SMTP,0.9995620872672494,0.0,0.2933502197265625,797.305465
58993,Binary classification,Adaptive Random Forest,SMTP,0.9995762137238947,0.0,0.27820587158203125,847.621423
60896,Binary classification,Adaptive Random Forest,SMTP,0.999589457262501,0.0,0.3094024658203125,899.4185150000001
62799,Binary classification,Adaptive Random Forest,SMTP,0.9995700500015924,0.0,0.30953216552734375,952.732871
64702,Binary classification,Adaptive Random Forest,SMTP,0.9995826957852274,0.0,0.29401397705078125,1007.58433
66605,Binary classification,Adaptive Random Forest,SMTP,0.9995946189418053,0.0,0.293975830078125,1063.812134
68508,Binary classification,Adaptive Random Forest,SMTP,0.9995766855941729,0.0,0.32515716552734375,1121.3140250000001
70411,Binary classification,Adaptive Random Forest,SMTP,0.9995881266865502,0.0,0.3101234436035156,1180.0753730000001
72314,Binary classification,Adaptive Random Forest,SMTP,0.9995989656078437,0.0,0.3101387023925781,1240.0934650000002
74217,Binary classification,Adaptive Random Forest,SMTP,0.99960924867953,0.0,0.3101615905761719,1301.3657580000001
76120,Binary classification,Adaptive Random Forest,SMTP,0.9996190175908775,0.0,0.3101768493652344,1363.895248
78023,Binary classification,Adaptive Random Forest,SMTP,0.9996283099638563,0.0,0.3100128173828125,1427.685072
79926,Binary classification,Adaptive Random Forest,SMTP,0.9996371598373475,0.0,0.31014251708984375,1492.716608
81829,Binary classification,Adaptive Random Forest,SMTP,0.9996455980837855,0.0,0.3100852966308594,1558.990841
83732,Binary classification,Adaptive Random Forest,SMTP,0.9996536527689864,0.0,0.31072235107421875,1626.491606
85635,Binary classification,Adaptive Random Forest,SMTP,0.999661349463998,0.0,0.310821533203125,1695.227075
87538,Binary classification,Adaptive Random Forest,SMTP,0.9996687115162731,0.0,0.2950706481933594,1765.20197
89441,Binary classification,Adaptive Random Forest,SMTP,0.9996645796064401,0.0,0.2951812744140625,1836.410171
91344,Binary classification,Adaptive Random Forest,SMTP,0.999671567607808,0.0,0.2957954406738281,1908.862513
93247,Binary classification,Adaptive Random Forest,SMTP,0.9996782703815713,0.0,0.3115119934082031,1982.562187
95150,Binary classification,Adaptive Random Forest,SMTP,0.9996847050415664,0.0,0.3115577697753906,2057.489273
95156,Binary classification,Adaptive Random Forest,SMTP,0.9996847249224948,0.0,0.32709503173828125,2132.4224790000003
106,Binary classification,ADWIN Bagging,Bananas,0.4857142857142857,0.45999999999999996,0.1797952651977539,0.033817
212,Binary classification,ADWIN Bagging,Bananas,0.5165876777251185,0.45744680851063835,0.1805887222290039,0.101078
318,Binary classification,ADWIN Bagging,Bananas,0.5205047318611987,0.4722222222222222,0.18126773834228516,0.201944
424,Binary classification,ADWIN Bagging,Bananas,0.5460992907801419,0.4838709677419355,0.18131351470947266,0.366065
530,Binary classification,ADWIN Bagging,Bananas,0.55765595463138,0.45581395348837206,0.1813364028930664,0.562847
636,Binary classification,ADWIN Bagging,Bananas,0.5543307086614173,0.42596348884381346,0.1819925308227539,1.235245
742,Binary classification,ADWIN Bagging,Bananas,0.5748987854251012,0.4220183486238532,0.1820383071899414,2.097499
848,Binary classification,ADWIN Bagging,Bananas,0.5785123966942148,0.42326332794830374,0.18196964263916016,3.1762550000000003
954,Binary classification,ADWIN Bagging,Bananas,0.5844700944386149,0.41935483870967744,0.1819467544555664,4.478799
1060,Binary classification,ADWIN Bagging,Bananas,0.5920679886685553,0.4146341463414634,0.1819467544555664,6.057963000000001
1166,Binary classification,ADWIN Bagging,Bananas,0.590557939914163,0.4015056461731493,0.18192386627197266,7.833318000000001
1272,Binary classification,ADWIN Bagging,Bananas,0.5971675845790716,0.41013824884792627,0.18192386627197266,9.7306
1378,Binary classification,ADWIN Bagging,Bananas,0.599128540305011,0.3973799126637554,0.18253421783447266,11.663485000000001
1484,Binary classification,ADWIN Bagging,Bananas,0.5994605529332434,0.39263803680981596,0.18248844146728516,13.674866000000002
1590,Binary classification,ADWIN Bagging,Bananas,0.5997482693517936,0.38963531669865636,0.1824655532836914,16.053376
1696,Binary classification,ADWIN Bagging,Bananas,0.6011799410029498,0.38768115942028986,0.1824655532836914,18.647288
1802,Binary classification,ADWIN Bagging,Bananas,0.6013325930038868,0.39049235993208825,0.18248844146728516,21.406461999999998
1908,Binary classification,ADWIN Bagging,Bananas,0.6030414263240692,0.39681274900398406,0.18248844146728516,24.273304999999997
2014,Binary classification,ADWIN Bagging,Bananas,0.5986090412319921,0.39611360239162924,0.18248844146728516,27.327799
2120,Binary classification,ADWIN Bagging,Bananas,0.5969797074091553,0.39943741209563993,0.18248844146728516,30.649293
2226,Binary classification,ADWIN Bagging,Bananas,0.597752808988764,0.40133779264214053,0.18244266510009766,34.151883
2332,Binary classification,ADWIN Bagging,Bananas,0.5988845988845989,0.40331844288449265,0.18244266510009766,37.963892
2438,Binary classification,ADWIN Bagging,Bananas,0.5995075913007797,0.4019607843137255,0.1824655532836914,41.998372
2544,Binary classification,ADWIN Bagging,Bananas,0.6008651199370821,0.40885264997087944,0.1824655532836914,46.237734
2650,Binary classification,ADWIN Bagging,Bananas,0.6002265005662514,0.4073866815892558,0.18309879302978516,50.596349000000004
2756,Binary classification,ADWIN Bagging,Bananas,0.5985480943738657,0.40280777537796975,0.18309879302978516,54.990588
2862,Binary classification,ADWIN Bagging,Bananas,0.599790283117791,0.4051948051948052,0.18309879302978516,59.659797000000005
2968,Binary classification,ADWIN Bagging,Bananas,0.599932591843613,0.40261701056869653,0.1831216812133789,64.586734
3074,Binary classification,ADWIN Bagging,Bananas,0.5977871786527823,0.40232108317214693,0.1831216812133789,69.682636
3180,Binary classification,ADWIN Bagging,Bananas,0.5986159169550173,0.40429505135387495,0.1831216812133789,75.00536600000001
3286,Binary classification,ADWIN Bagging,Bananas,0.5981735159817352,0.40217391304347827,0.17859649658203125,80.39329300000001
3392,Binary classification,ADWIN Bagging,Bananas,0.5959893836626364,0.40226876090750435,0.2364349365234375,85.81888900000001
3498,Binary classification,ADWIN Bagging,Bananas,0.597369173577352,0.40237691001697795,0.2806434631347656,91.27978000000002
3604,Binary classification,ADWIN Bagging,Bananas,0.6008881487649181,0.4087171052631579,0.3000526428222656,96.77668000000001
3710,Binary classification,ADWIN Bagging,Bananas,0.6012402264761392,0.40863654538184724,0.3464546203613281,102.70022400000002
3816,Binary classification,ADWIN Bagging,Bananas,0.6023591087811271,0.4104158569762923,0.3760719299316406,108.69021200000002
3922,Binary classification,ADWIN Bagging,Bananas,0.6052027543993879,0.4145234493192133,0.4113121032714844,114.95005300000001
4028,Binary classification,ADWIN Bagging,Bananas,0.608393344921778,0.4195804195804196,0.4392280578613281,121.24866000000002
4134,Binary classification,ADWIN Bagging,Bananas,0.6121461408178079,0.4260651629072682,0.4532661437988281,127.59441200000002
4240,Binary classification,ADWIN Bagging,Bananas,0.6157112526539278,0.4329968673860076,0.4546051025390625,134.31079300000002
4346,Binary classification,ADWIN Bagging,Bananas,0.6186421173762946,0.4384954252795662,0.4373931884765625,141.30085400000002
4452,Binary classification,ADWIN Bagging,Bananas,0.6212087171422153,0.44209133024487096,0.43770599365234375,148.47414600000002
4558,Binary classification,ADWIN Bagging,Bananas,0.6214614878209348,0.44372782973234437,0.42758941650390625,155.736737
4664,Binary classification,ADWIN Bagging,Bananas,0.6219172206733863,0.44542308902170497,0.3975372314453125,163.037718
4770,Binary classification,ADWIN Bagging,Bananas,0.6227720696162717,0.4449244060475162,0.42584228515625,170.37741400000002
4876,Binary classification,ADWIN Bagging,Bananas,0.6235897435897436,0.4444444444444444,0.393829345703125,177.756032
4982,Binary classification,ADWIN Bagging,Bananas,0.6251756675366392,0.44910002950722927,0.39398193359375,185.17428900000002
5088,Binary classification,ADWIN Bagging,Bananas,0.624139964615687,0.44675925925925924,0.39410400390625,192.79768900000002
5194,Binary classification,ADWIN Bagging,Bananas,0.6248796456768727,0.44690516751845544,0.394500732421875,200.68551000000002
5300,Binary classification,ADWIN Bagging,Bananas,0.6259671636157765,0.44821826280623617,0.40065765380859375,208.61190700000003
906,Binary classification,ADWIN Bagging,Elec2,0.8651933701657458,0.8685344827586208,1.5650663375854492,3.064871
1812,Binary classification,ADWIN Bagging,Elec2,0.8895637769188294,0.8684210526315789,1.8734617233276367,8.365680000000001
2718,Binary classification,ADWIN Bagging,Elec2,0.8778064041221936,0.8547681539807523,1.7035398483276367,16.052563
3624,Binary classification,ADWIN Bagging,Elec2,0.8835219431410434,0.8607260726072606,1.6641263961791992,25.58928
4530,Binary classification,ADWIN Bagging,Elec2,0.8878339589313314,0.8599007170435742,2.0698423385620117,36.879292
5436,Binary classification,ADWIN Bagging,Elec2,0.886292548298068,0.8580615525953147,2.326838493347168,49.606015
6342,Binary classification,ADWIN Bagging,Elec2,0.8845607948273143,0.8556782334384859,1.8882322311401367,63.839445999999995
7248,Binary classification,ADWIN Bagging,Elec2,0.8835380157306472,0.8526021655606008,1.7675046920776367,79.291203
8154,Binary classification,ADWIN Bagging,Elec2,0.8854409419845456,0.8617115783239561,1.8750486373901367,96.06029
9060,Binary classification,ADWIN Bagging,Elec2,0.8863009162159179,0.8664765361680064,1.8668012619018555,114.04895599999999
9966,Binary classification,ADWIN Bagging,Elec2,0.883492222779729,0.8657337805019083,1.624751091003418,133.308493
10872,Binary classification,ADWIN Bagging,Elec2,0.8851071658541072,0.8689539397754694,1.8364439010620117,153.822122
11778,Binary classification,ADWIN Bagging,Elec2,0.8819733378619343,0.8645224171539961,1.461909294128418,175.392256
12684,Binary classification,ADWIN Bagging,Elec2,0.8788930063865016,0.8610709117221419,1.412806510925293,197.908239
13590,Binary classification,ADWIN Bagging,Elec2,0.880197218338362,0.863970588235294,1.521845817565918,221.410297
14496,Binary classification,ADWIN Bagging,Elec2,0.8799586064160055,0.8644437519476471,1.922499656677246,245.786402
15402,Binary classification,ADWIN Bagging,Elec2,0.8805272384910071,0.8643667993513195,1.924330711364746,271.179486
16308,Binary classification,ADWIN Bagging,Elec2,0.8794382780401054,0.8622670589883704,1.6739492416381836,297.58468799999997
17214,Binary classification,ADWIN Bagging,Elec2,0.8781153779120432,0.8583389601620527,2.050276756286621,325.15479
18120,Binary classification,ADWIN Bagging,Elec2,0.8772559192008389,0.8570510348373829,2.0607213973999023,353.70268999999996
19026,Binary classification,ADWIN Bagging,Elec2,0.8782128777923784,0.8564702967230379,1.4914274215698242,383.21650099999994
19932,Binary classification,ADWIN Bagging,Elec2,0.8703025437760273,0.8482357776081723,0.7451009750366211,413.9654709999999
20838,Binary classification,ADWIN Bagging,Elec2,0.8626001823679033,0.8387314820030418,0.7786626815795898,445.8863839999999
21744,Binary classification,ADWIN Bagging,Elec2,0.8638642321666743,0.8378259916721456,0.8927946090698242,478.8964349999999
22650,Binary classification,ADWIN Bagging,Elec2,0.8620689655172413,0.8337590464027246,1.0149259567260742,513.0565209999999
23556,Binary classification,ADWIN Bagging,Elec2,0.8552748885586924,0.8239789332369494,0.7698392868041992,548.3023379999998
24462,Binary classification,ADWIN Bagging,Elec2,0.8513143371080496,0.8171902488062327,0.8274068832397461,584.5628169999999
25368,Binary classification,ADWIN Bagging,Elec2,0.8471242165017543,0.8121670057153928,0.9264287948608398,621.8456279999999
26274,Binary classification,ADWIN Bagging,Elec2,0.8469912077037263,0.8116213683223992,1.0318632125854492,660.133892
27180,Binary classification,ADWIN Bagging,Elec2,0.8476397218440708,0.8134600657687283,0.828364372253418,699.4628829999999
28086,Binary classification,ADWIN Bagging,Elec2,0.8442585009791703,0.8083260297984224,0.9404935836791992,739.8836789999999
28992,Binary classification,ADWIN Bagging,Elec2,0.8416405091235211,0.8035935828877006,0.932948112487793,781.390957
29898,Binary classification,ADWIN Bagging,Elec2,0.8389804997156906,0.7997670742866649,0.8770322799682617,824.016863
30804,Binary classification,ADWIN Bagging,Elec2,0.8374508976398403,0.7964054812344976,1.024897575378418,867.689725
31710,Binary classification,ADWIN Bagging,Elec2,0.8326973414488,0.7888725275599952,0.9494352340698242,912.342825
32616,Binary classification,ADWIN Bagging,Elec2,0.827318718381113,0.7808219178082191,0.861109733581543,957.9728289999999
33522,Binary classification,ADWIN Bagging,Elec2,0.8271531278899794,0.7806964420893262,1.093031883239746,1004.561163
34428,Binary classification,ADWIN Bagging,Elec2,0.8255439044935661,0.7779174678302028,1.133570671081543,1052.045925
35334,Binary classification,ADWIN Bagging,Elec2,0.8253191067840263,0.7766196163590301,1.1872129440307617,1100.43624
36240,Binary classification,ADWIN Bagging,Elec2,0.8264576837109192,0.7764070110569915,1.431788444519043,1149.701276
37146,Binary classification,ADWIN Bagging,Elec2,0.8245255081437609,0.7721616331096196,1.357222557067871,1199.781792
38052,Binary classification,ADWIN Bagging,Elec2,0.8241833328953247,0.7704974271012006,1.1449995040893555,1250.60426
38958,Binary classification,ADWIN Bagging,Elec2,0.8233950252842878,0.7698534823041413,1.147334098815918,1302.208858
39864,Binary classification,ADWIN Bagging,Elec2,0.8222160901086221,0.7699250073044834,0.7468709945678711,1354.573553
40770,Binary classification,ADWIN Bagging,Elec2,0.8227329588658049,0.7725140860587366,0.9336042404174805,1407.782354
41676,Binary classification,ADWIN Bagging,Elec2,0.8235872825434913,0.7755388654820785,1.097620964050293,1461.825007
42582,Binary classification,ADWIN Bagging,Elec2,0.8245696437378174,0.7776785714285713,1.5453977584838867,1516.596945
43488,Binary classification,ADWIN Bagging,Elec2,0.8251431462276082,0.7787605469886529,0.8941831588745117,1572.082655
44394,Binary classification,ADWIN Bagging,Elec2,0.8243867276372401,0.7766701042740918,0.744959831237793,1628.1993659999998
45300,Binary classification,ADWIN Bagging,Elec2,0.823770944170953,0.7766305716444221,0.5983161926269531,1685.0064819999998
45312,Binary classification,ADWIN Bagging,Elec2,0.8237734766392267,0.7765871128395959,0.5984382629394531,1741.8249529999998
25,Binary classification,ADWIN Bagging,Phishing,0.7083333333333334,0.7407407407407408,0.6633157730102539,0.329392
50,Binary classification,ADWIN Bagging,Phishing,0.8163265306122449,0.8085106382978724,0.6639947891235352,0.682232
75,Binary classification,ADWIN Bagging,Phishing,0.8513513513513513,0.8493150684931507,0.6639490127563477,1.0574029999999999
100,Binary classification,ADWIN Bagging,Phishing,0.8585858585858586,0.8541666666666666,0.6645593643188477,1.4555319999999998
125,Binary classification,ADWIN Bagging,Phishing,0.8548387096774194,0.85,0.6645593643188477,2.226667
150,Binary classification,ADWIN Bagging,Phishing,0.8523489932885906,0.8533333333333335,0.6645593643188477,3.187877
175,Binary classification,ADWIN Bagging,Phishing,0.8620689655172413,0.8536585365853658,0.6651926040649414,4.313969999999999
200,Binary classification,ADWIN Bagging,Phishing,0.8592964824120602,0.8510638297872339,0.6653299331665039,5.465998999999999
225,Binary classification,ADWIN Bagging,Phishing,0.8526785714285714,0.8405797101449276,0.7024993896484375,6.642033999999999
250,Binary classification,ADWIN Bagging,Phishing,0.8473895582329317,0.8347826086956521,0.730194091796875,7.840789999999998
275,Binary classification,ADWIN Bagging,Phishing,0.8467153284671532,0.8333333333333335,0.7302398681640625,9.062585999999998
300,Binary classification,ADWIN Bagging,Phishing,0.8528428093645485,0.837037037037037,0.7302398681640625,10.306479999999997
325,Binary classification,ADWIN Bagging,Phishing,0.8611111111111112,0.8421052631578947,0.7308502197265625,11.572626999999997
350,Binary classification,ADWIN Bagging,Phishing,0.8653295128939829,0.8438538205980067,0.7308731079101562,13.024049999999997
375,Binary classification,ADWIN Bagging,Phishing,0.8663101604278075,0.8427672955974843,0.7674179077148438,14.498581999999997
400,Binary classification,ADWIN Bagging,Phishing,0.8671679197994987,0.8417910447761194,0.804534912109375,16.290214
425,Binary classification,ADWIN Bagging,Phishing,0.8679245283018868,0.839080459770115,0.8596954345703125,18.106182
450,Binary classification,ADWIN Bagging,Phishing,0.8708240534521158,0.8406593406593408,0.8597640991210938,19.943297
475,Binary classification,ADWIN Bagging,Phishing,0.869198312236287,0.8402061855670103,0.859832763671875,21.800398
500,Binary classification,ADWIN Bagging,Phishing,0.8677354709418837,0.8413461538461539,0.8598556518554688,23.677829000000003
525,Binary classification,ADWIN Bagging,Phishing,0.8683206106870229,0.8384074941451991,0.8598556518554688,25.576266000000004
550,Binary classification,ADWIN Bagging,Phishing,0.8670309653916212,0.8381374722838136,0.8599014282226562,27.857534000000005
575,Binary classification,ADWIN Bagging,Phishing,0.867595818815331,0.8382978723404255,0.8599014282226562,30.222066000000005
600,Binary classification,ADWIN Bagging,Phishing,0.8697829716193656,0.8381742738589212,0.8599014282226562,32.83209000000001
625,Binary classification,ADWIN Bagging,Phishing,0.8717948717948718,0.8373983739837398,0.8966064453125,35.56183600000001
650,Binary classification,ADWIN Bagging,Phishing,0.8767334360554699,0.846153846153846,0.897308349609375,38.430091000000004
675,Binary classification,ADWIN Bagging,Phishing,0.8753709198813057,0.8478260869565216,0.92486572265625,41.319264000000004
700,Binary classification,ADWIN Bagging,Phishing,0.8798283261802575,0.8515901060070671,0.8633918762207031,44.22943600000001
725,Binary classification,ADWIN Bagging,Phishing,0.8825966850828729,0.8576214405360134,0.9612770080566406,47.16205600000001
750,Binary classification,ADWIN Bagging,Phishing,0.8865153538050734,0.8631239935587761,0.9975471496582031,50.118235000000006
775,Binary classification,ADWIN Bagging,Phishing,0.8875968992248062,0.863849765258216,1.0525703430175781,53.17871600000001
800,Binary classification,ADWIN Bagging,Phishing,0.8873591989987485,0.8652694610778443,1.1531257629394531,56.55184200000001
825,Binary classification,ADWIN Bagging,Phishing,0.8871359223300971,0.8661870503597122,1.1537437438964844,60.06843700000001
850,Binary classification,ADWIN Bagging,Phishing,0.8881036513545347,0.8671328671328671,1.1632118225097656,63.66132700000001
875,Binary classification,ADWIN Bagging,Phishing,0.8901601830663616,0.8688524590163934,1.1906776428222656,67.27372100000001
900,Binary classification,ADWIN Bagging,Phishing,0.8887652947719689,0.8670212765957446,1.2457008361816406,70.90697100000001
925,Binary classification,ADWIN Bagging,Phishing,0.8896103896103896,0.8695652173913043,1.2457923889160156,74.77334200000001
950,Binary classification,ADWIN Bagging,Phishing,0.8893572181243414,0.8708487084870848,1.2458381652832031,78.65990900000001
975,Binary classification,ADWIN Bagging,Phishing,0.8901437371663244,0.8718562874251498,1.2458839416503906,82.56696000000001
1000,Binary classification,ADWIN Bagging,Phishing,0.8878878878878879,0.8697674418604652,1.2458610534667969,86.56828600000001
1025,Binary classification,ADWIN Bagging,Phishing,0.8876953125,0.8700564971751412,1.2459068298339844,90.59058600000002
1050,Binary classification,ADWIN Bagging,Phishing,0.8894184938036225,0.8725274725274725,1.2458839416503906,94.63453100000001
1075,Binary classification,ADWIN Bagging,Phishing,0.8901303538175046,0.8742004264392325,1.2458839416503906,99.04329500000001
1100,Binary classification,ADWIN Bagging,Phishing,0.89171974522293,0.8761706555671176,1.2458839416503906,103.48277800000001
1125,Binary classification,ADWIN Bagging,Phishing,0.8932384341637011,0.8790322580645162,1.2458839416503906,107.94252200000001
1150,Binary classification,ADWIN Bagging,Phishing,0.8938207136640557,0.8794466403162056,1.2458839416503906,112.594873
1175,Binary classification,ADWIN Bagging,Phishing,0.8926746166950597,0.877906976744186,1.2458839416503906,117.448592
1200,Binary classification,ADWIN Bagging,Phishing,0.8932443703085905,0.8783269961977186,1.2550315856933594,122.324274
1225,Binary classification,ADWIN Bagging,Phishing,0.8929738562091504,0.8779123951537745,1.3099861145019531,127.253017
1250,Binary classification,ADWIN Bagging,Phishing,0.8935148118494796,0.8792007266121706,1.3100776672363281,132.390315
1903,Binary classification,ADWIN Bagging,SMTP,1.0,0.0,0.15993690490722656,2.378795
3806,Binary classification,ADWIN Bagging,SMTP,1.0,0.0,0.16054725646972656,6.443503000000001
5709,Binary classification,ADWIN Bagging,SMTP,1.0,0.0,0.1610889434814453,12.753081000000002
7612,Binary classification,ADWIN Bagging,SMTP,1.0,0.0,0.16111183166503906,20.837154
9515,Binary classification,ADWIN Bagging,SMTP,1.0,0.0,0.16111183166503906,30.312037000000004
11418,Binary classification,ADWIN Bagging,SMTP,1.0,0.0,0.16172218322753906,41.251488
13321,Binary classification,ADWIN Bagging,SMTP,1.0,0.0,0.1617450714111328,53.454133
15224,Binary classification,ADWIN Bagging,SMTP,0.9992774091834724,0.0,0.2173633575439453,66.81970799999999
17127,Binary classification,ADWIN Bagging,SMTP,0.9992409202382343,0.0,0.16245460510253906,81.31365199999999
19030,Binary classification,ADWIN Bagging,SMTP,0.9993168322034789,0.0,0.16227149963378906,97.02624999999999
20933,Binary classification,ADWIN Bagging,SMTP,0.999378941333843,0.0,0.1629047393798828,113.786002
22836,Binary classification,ADWIN Bagging,SMTP,0.9994306984891613,0.0,0.1629962921142578,131.720358
24739,Binary classification,ADWIN Bagging,SMTP,0.9994744926833212,0.0,0.1631336212158203,150.83463700000001
26642,Binary classification,ADWIN Bagging,SMTP,0.9994744942006681,0.0,0.1628131866455078,171.060312
28545,Binary classification,ADWIN Bagging,SMTP,0.9995095291479821,0.0,0.1630420684814453,192.32087800000002
30448,Binary classification,ADWIN Bagging,SMTP,0.9995401845830459,0.0,0.16292762756347656,214.49801900000003
32351,Binary classification,ADWIN Bagging,SMTP,0.9995672333848532,0.0,0.16306495666503906,237.51594100000003
34254,Binary classification,ADWIN Bagging,SMTP,0.9995912766764955,0.0,0.16297340393066406,261.390827
36157,Binary classification,ADWIN Bagging,SMTP,0.9996127890253347,0.0,0.16297340393066406,286.06802
38060,Binary classification,ADWIN Bagging,SMTP,0.9996321500827662,0.0,0.1629962921142578,311.678565
39963,Binary classification,ADWIN Bagging,SMTP,0.9996496671838246,0.0,0.1628589630126953,338.077827
41866,Binary classification,ADWIN Bagging,SMTP,0.9996655917831124,0.0,0.1635608673095703,365.347075
43769,Binary classification,ADWIN Bagging,SMTP,0.9996801316029976,0.0,0.1636524200439453,393.44179
45672,Binary classification,ADWIN Bagging,SMTP,0.9996934597446958,0.0,0.16362953186035156,422.413947
47575,Binary classification,ADWIN Bagging,SMTP,0.9997057216126456,0.0,0.1635608673095703,452.33942
49478,Binary classification,ADWIN Bagging,SMTP,0.99971704024092,0.0,0.1516590118408203,483.205861
51381,Binary classification,ADWIN Bagging,SMTP,0.9996885947839627,0.0,0.16358375549316406,514.920845
53284,Binary classification,ADWIN Bagging,SMTP,0.9996997166075484,0.0,0.16358375549316406,547.492433
55187,Binary classification,ADWIN Bagging,SMTP,0.999710071394919,0.0,0.16353797912597656,580.963413
57090,Binary classification,ADWIN Bagging,SMTP,0.9995620872672494,0.0,0.1635608673095703,615.2595319999999
58993,Binary classification,ADWIN Bagging,SMTP,0.9995762137238947,0.0,0.1634693145751953,650.3970729999999
60896,Binary classification,ADWIN Bagging,SMTP,0.999589457262501,0.0,0.16340065002441406,686.3217299999999
62799,Binary classification,ADWIN Bagging,SMTP,0.9995700500015924,0.0,0.1635608673095703,723.1182929999999
64702,Binary classification,ADWIN Bagging,SMTP,0.9995826957852274,0.0,0.1636524200439453,760.7320999999998
66605,Binary classification,ADWIN Bagging,SMTP,0.9995946189418053,0.0,0.1635608673095703,799.1374809999999
68508,Binary classification,ADWIN Bagging,SMTP,0.9995766855941729,0.0,0.1636066436767578,838.3489259999999
70411,Binary classification,ADWIN Bagging,SMTP,0.9995881266865502,0.0,0.16344642639160156,878.3305879999999
72314,Binary classification,ADWIN Bagging,SMTP,0.9995989656078437,0.0,0.1636066436767578,919.1066259999999
74217,Binary classification,ADWIN Bagging,SMTP,0.99960924867953,0.0,0.1636066436767578,960.6804999999999
76120,Binary classification,ADWIN Bagging,SMTP,0.9996190175908775,0.0,0.1636524200439453,1003.0671349999999
78023,Binary classification,ADWIN Bagging,SMTP,0.9996283099638563,0.0,0.1636524200439453,1046.2781069999999
79926,Binary classification,ADWIN Bagging,SMTP,0.9996371598373475,0.0,0.1633319854736328,1090.2362199999998
81829,Binary classification,ADWIN Bagging,SMTP,0.9996455980837855,0.0,0.1635608673095703,1134.9528579999999
83732,Binary classification,ADWIN Bagging,SMTP,0.9996536527689864,0.0,0.1642627716064453,1180.417716
85635,Binary classification,ADWIN Bagging,SMTP,0.999661349463998,0.0,0.16428565979003906,1226.62329
87538,Binary classification,ADWIN Bagging,SMTP,0.9996687115162731,0.0,0.16410255432128906,1273.518709
89441,Binary classification,ADWIN Bagging,SMTP,0.9996645796064401,0.0,0.16414833068847656,1321.1021719999999
91344,Binary classification,ADWIN Bagging,SMTP,0.999671567607808,0.0,0.16405677795410156,1369.352989
93247,Binary classification,ADWIN Bagging,SMTP,0.9996782703815713,0.0,0.1523609161376953,1418.324276
95150,Binary classification,ADWIN Bagging,SMTP,0.9996847050415664,0.0,0.16419410705566406,1467.986819
95156,Binary classification,ADWIN Bagging,SMTP,0.9996847249224948,0.0,0.1642169952392578,1517.652377
106,Binary classification,AdaBoost,Bananas,0.5523809523809524,0.5252525252525252,0.16639232635498047,0.030924
212,Binary classification,AdaBoost,Bananas,0.5829383886255924,0.5555555555555555,0.16659832000732422,0.09576799999999999
318,Binary classification,AdaBoost,Bananas,0.6025236593059937,0.5827814569536425,0.16664409637451172,0.21622
424,Binary classification,AdaBoost,Bananas,0.6099290780141844,0.5758354755784061,0.16664409637451172,0.408952
530,Binary classification,AdaBoost,Bananas,0.5841209829867675,0.5089285714285714,0.16659832000732422,0.633175
636,Binary classification,AdaBoost,Bananas,0.5748031496062992,0.4981412639405205,0.16664409637451172,1.292325
742,Binary classification,AdaBoost,Bananas,0.582995951417004,0.48925619834710743,0.16657543182373047,2.125021
848,Binary classification,AdaBoost,Bananas,0.5749704840613932,0.4812680115273775,0.16652965545654297,3.090248
954,Binary classification,AdaBoost,Bananas,0.5760755508919203,0.482051282051282,0.16652965545654297,4.128062
1060,Binary classification,AdaBoost,Bananas,0.5873465533522191,0.48284023668639053,0.16652965545654297,5.489514
1166,Binary classification,AdaBoost,Bananas,0.5931330472103005,0.49250535331905776,0.16657543182373047,7.185937
1272,Binary classification,AdaBoost,Bananas,0.5979543666404405,0.5034013605442177,0.16657543182373047,9.026389
1378,Binary classification,AdaBoost,Bananas,0.6005809731299927,0.4990892531876139,0.16657543182373047,11.027375
1484,Binary classification,AdaBoost,Bananas,0.6089008766014835,0.5117845117845117,0.16657543182373047,13.246481
1590,Binary classification,AdaBoost,Bananas,0.6091881686595343,0.5121759622937941,0.16657543182373047,15.498342
1696,Binary classification,AdaBoost,Bananas,0.6135693215339233,0.5194424064563462,0.16657543182373047,18.004718999999998
1802,Binary classification,AdaBoost,Bananas,0.6185452526374237,0.5354969574036511,0.16657543182373047,20.640223999999996
1908,Binary classification,AdaBoost,Bananas,0.6208704771893025,0.5467084639498432,0.16659832000732422,23.397094999999997
2014,Binary classification,AdaBoost,Bananas,0.620963735717834,0.5561372891215823,0.16662120819091797,26.329353999999995
2120,Binary classification,AdaBoost,Bananas,0.6252949504483247,0.56941431670282,0.16662120819091797,29.450188999999995
2226,Binary classification,AdaBoost,Bananas,0.6242696629213483,0.5721596724667348,0.16664409637451172,32.933133999999995
2332,Binary classification,AdaBoost,Bananas,0.6229086229086229,0.5763855421686748,0.16664409637451172,36.640257999999996
2438,Binary classification,AdaBoost,Bananas,0.62330734509643,0.5796703296703297,0.16664409637451172,40.497957
2544,Binary classification,AdaBoost,Bananas,0.6244593000393236,0.5860424794104898,0.16664409637451172,44.388799999999996
2650,Binary classification,AdaBoost,Bananas,0.6266515666289165,0.591828312009905,0.16668987274169922,48.312608999999995
2756,Binary classification,AdaBoost,Bananas,0.6250453720508167,0.5921831819976313,0.16668987274169922,52.574895
2862,Binary classification,AdaBoost,Bananas,0.6249563089828731,0.5927893738140417,0.16668987274169922,57.039535
2968,Binary classification,AdaBoost,Bananas,0.6248736097067745,0.5924569754668619,0.16668987274169922,61.576355
3074,Binary classification,AdaBoost,Bananas,0.6260982753010088,0.5958494548012664,0.16668987274169922,66.335295
3180,Binary classification,AdaBoost,Bananas,0.62378106322743,0.5934738273283481,0.15410423278808594,71.435016
3286,Binary classification,AdaBoost,Bananas,0.6246575342465753,0.5937397034596376,0.1971263885498047,76.709738
3392,Binary classification,AdaBoost,Bananas,0.6234149218519611,0.5931825422108953,0.2317180633544922,82.20917
3498,Binary classification,AdaBoost,Bananas,0.6211038032599371,0.5894019212891229,0.2662029266357422,87.795529
3604,Binary classification,AdaBoost,Bananas,0.6194837635303914,0.5866747060596926,0.31232261657714844,93.458884
3710,Binary classification,AdaBoost,Bananas,0.6238878403882449,0.5915080527086384,0.32015037536621094,99.389566
3816,Binary classification,AdaBoost,Bananas,0.6277850589777195,0.5970488081725313,0.32617759704589844,105.544348
3922,Binary classification,AdaBoost,Bananas,0.6322366743177761,0.6009961261759823,0.35390281677246094,111.747602
4028,Binary classification,AdaBoost,Bananas,0.6354606406754407,0.6034575904916262,0.3679637908935547,117.985952
4134,Binary classification,AdaBoost,Bananas,0.6399709654004355,0.6073878627968339,0.3758831024169922,124.57424499999999
4240,Binary classification,AdaBoost,Bananas,0.644963434772352,0.6130110568269478,0.37590599060058594,131.257983
4346,Binary classification,AdaBoost,Bananas,0.6508630609896433,0.6185567010309279,0.3759288787841797,137.976555
4452,Binary classification,AdaBoost,Bananas,0.6535609975286453,0.620384047267356,0.3758831024169922,144.730291
4558,Binary classification,AdaBoost,Bananas,0.6570111915734036,0.6243691420331651,0.3760662078857422,151.826305
4664,Binary classification,AdaBoost,Bananas,0.6607334334119666,0.6288127639605818,0.3761119842529297,158.98431399999998
4770,Binary classification,AdaBoost,Bananas,0.6630320821975257,0.6303197607545433,0.43157005310058594,166.17812899999998
4876,Binary classification,AdaBoost,Bananas,0.6670769230769231,0.6330544879041374,0.43948936462402344,173.40595399999998
4982,Binary classification,AdaBoost,Bananas,0.6707488456133307,0.6378091872791519,0.44574546813964844,180.98364499999997
5088,Binary classification,AdaBoost,Bananas,0.6734814232356988,0.6407094959982694,0.45186424255371094,188.63779399999996
5194,Binary classification,AdaBoost,Bananas,0.674369343346813,0.6412051771695311,0.4518413543701172,196.59431199999995
5300,Binary classification,AdaBoost,Bananas,0.6778637478769579,0.64504054897068,0.4531536102294922,204.66444399999995
906,Binary classification,AdaBoost,Elec2,0.9337016574585635,0.933184855233853,1.423478126525879,3.707353
1812,Binary classification,AdaBoost,Elec2,0.9491993373826615,0.9378378378378379,2.051041603088379,9.686768
2718,Binary classification,AdaBoost,Elec2,0.9385351490614648,0.9243316719528772,2.3655481338500977,18.671447
3624,Binary classification,AdaBoost,Elec2,0.9359646701628485,0.9209809264305179,2.6522607803344727,29.424488
4530,Binary classification,AdaBoost,Elec2,0.9361890041951866,0.9185226952354102,3.339066505432129,41.906038
5436,Binary classification,AdaBoost,Elec2,0.9332106715731371,0.9144876325088339,3.582810401916504,56.054857
6342,Binary classification,AdaBoost,Elec2,0.9309257214950323,0.9124350259896042,3.74349308013916,71.813436
7248,Binary classification,AdaBoost,Elec2,0.9232785980405686,0.9024903542616626,3.9959611892700195,89.327513
8154,Binary classification,AdaBoost,Elec2,0.9207653624432725,0.9042962962962964,4.062603950500488,108.495025
9060,Binary classification,AdaBoost,Elec2,0.9214041284910034,0.9072191816523326,4.2443437576293945,129.052179
9966,Binary classification,AdaBoost,Elec2,0.9173105870546914,0.9037158214536105,4.387467384338379,150.930542
10872,Binary classification,AdaBoost,Elec2,0.916842976727072,0.9044195390145908,4.416756629943848,173.971827
11778,Binary classification,AdaBoost,Elec2,0.9150887322747728,0.9024580569644947,4.712822914123535,198.40958999999998
12684,Binary classification,AdaBoost,Elec2,0.9128755026413309,0.9002077124537162,5.243111610412598,224.09432199999998
13590,Binary classification,AdaBoost,Elec2,0.9123555817205092,0.900890405259216,5.419106483459473,250.97704199999998
14496,Binary classification,AdaBoost,Elec2,0.9112107623318386,0.9002402914502752,5.619416236877441,279.178923
15402,Binary classification,AdaBoost,Elec2,0.9125381468735796,0.9014414282578475,5.888123512268066,308.518503
16308,Binary classification,AdaBoost,Elec2,0.9096093702091127,0.8977808599167822,6.072480201721191,339.16900300000003
17214,Binary classification,AdaBoost,Elec2,0.9093708243769244,0.8958611481975968,6.119706153869629,371.04940000000005
18120,Binary classification,AdaBoost,Elec2,0.9071140791434406,0.892972972972973,6.420571327209473,404.19214200000005
19026,Binary classification,AdaBoost,Elec2,0.907910643889619,0.8927784577723377,6.732544898986816,438.52380700000003
19932,Binary classification,AdaBoost,Elec2,0.9079323666649942,0.8936540133294696,6.836274147033691,474.025025
20838,Binary classification,AdaBoost,Elec2,0.9073283102174018,0.8931673582295988,7.145352363586426,510.724061
21744,Binary classification,AdaBoost,Elec2,0.9069585613760751,0.8912424063222407,7.368103981018066,548.63564
22650,Binary classification,AdaBoost,Elec2,0.9053379840169544,0.8884611382790553,7.513260841369629,587.784622
23556,Binary classification,AdaBoost,Elec2,0.9031203566121843,0.885441767068273,7.7879228591918945,628.233433
24462,Binary classification,AdaBoost,Elec2,0.9015984628592453,0.8830361047669955,7.954785346984863,670.0469429999999
25368,Binary classification,AdaBoost,Elec2,0.8990026412267907,0.8799775133514476,8.00295352935791,713.2458019999999
26274,Binary classification,AdaBoost,Elec2,0.8993263045712329,0.8800942925789926,8.124005317687988,757.6748739999999
27180,Binary classification,AdaBoost,Elec2,0.8986717686449097,0.8798324461122262,8.133870124816895,803.3115129999999
28086,Binary classification,AdaBoost,Elec2,0.8958874844222895,0.8761436801084379,8.60555362701416,850.2737989999998
28992,Binary classification,AdaBoost,Elec2,0.8951398709944466,0.8747011787981206,8.944867134094238,898.3347629999998
29898,Binary classification,AdaBoost,Elec2,0.8927986085560424,0.8719485396939551,9.235833168029785,947.7396439999999
30804,Binary classification,AdaBoost,Elec2,0.8921533616855502,0.8705882352941176,9.317421913146973,998.1321519999999
31710,Binary classification,AdaBoost,Elec2,0.8903465892964143,0.8684499262229957,9.565300941467285,1049.6147469999999
32616,Binary classification,AdaBoost,Elec2,0.8890387858347386,0.867226767435888,9.898663520812988,1102.1778379999998
33522,Binary classification,AdaBoost,Elec2,0.8882789892902956,0.8666547979348406,10.141366004943848,1155.7523529999999
34428,Binary classification,AdaBoost,Elec2,0.8878496528887211,0.8660444783679699,10.462204933166504,1210.3667289999999
35334,Binary classification,AdaBoost,Elec2,0.8864800611326522,0.8639185750636134,10.841256141662598,1265.9820539999998
36240,Binary classification,AdaBoost,Elec2,0.8857584370429648,0.8622387861040862,11.138581275939941,1322.4566859999998
37146,Binary classification,AdaBoost,Elec2,0.8846412706959214,0.8604643589827087,11.587563514709473,1379.8029959999997
38052,Binary classification,AdaBoost,Elec2,0.883682426217445,0.8588377878420617,12.028901100158691,1438.0109349999996
38958,Binary classification,AdaBoost,Elec2,0.8819210924865878,0.8569117830036083,12.1774263381958,1497.1221629999995
39864,Binary classification,AdaBoost,Elec2,0.880741539773725,0.8567122792211707,12.330445289611816,1557.0605909999995
40770,Binary classification,AdaBoost,Elec2,0.880423851455763,0.8574603081781235,12.583298683166504,1617.8022979999994
41676,Binary classification,AdaBoost,Elec2,0.8811517696460708,0.8591977712710009,12.884881019592285,1679.3059849999993
42582,Binary classification,AdaBoost,Elec2,0.8815199267278834,0.8597403319525146,13.200516700744629,1741.5861239999992
43488,Binary classification,AdaBoost,Elec2,0.8809069377055212,0.8591399896646449,13.322876930236816,1804.7432209999993
44394,Binary classification,AdaBoost,Elec2,0.880476651724371,0.8583404527979496,13.499638557434082,1868.7608919999993
45300,Binary classification,AdaBoost,Elec2,0.8805713150400671,0.8587024655244463,13.542492866516113,1933.5429369999993
45312,Binary classification,AdaBoost,Elec2,0.8805808744013595,0.8586874200203704,13.542401313781738,1998.3896019999993
25,Binary classification,AdaBoost,Phishing,0.6666666666666666,0.7142857142857143,0.6517477035522461,0.037253
50,Binary classification,AdaBoost,Phishing,0.7551020408163265,0.7391304347826088,0.6519079208374023,0.106269
75,Binary classification,AdaBoost,Phishing,0.7972972972972973,0.7945205479452055,0.6519308090209961,0.19307000000000002
100,Binary classification,AdaBoost,Phishing,0.8080808080808081,0.7999999999999999,0.6519536972045898,0.34022800000000003
125,Binary classification,AdaBoost,Phishing,0.8064516129032258,0.8000000000000002,0.6519804000854492,0.9205030000000001
150,Binary classification,AdaBoost,Phishing,0.8187919463087249,0.8211920529801323,0.6519804000854492,1.614194
175,Binary classification,AdaBoost,Phishing,0.8390804597701149,0.8313253012048192,0.6519804000854492,2.409588
200,Binary classification,AdaBoost,Phishing,0.8341708542713567,0.8253968253968254,0.6889629364013672,3.438738
225,Binary classification,AdaBoost,Phishing,0.8303571428571429,0.8173076923076923,0.6891918182373047,4.540253
250,Binary classification,AdaBoost,Phishing,0.8273092369477911,0.8154506437768241,0.6892147064208984,5.795496
275,Binary classification,AdaBoost,Phishing,0.8321167883211679,0.8188976377952757,0.6892833709716797,7.207977
300,Binary classification,AdaBoost,Phishing,0.8394648829431438,0.823529411764706,0.6893062591552734,8.642577
325,Binary classification,AdaBoost,Phishing,0.845679012345679,0.8263888888888888,0.6893062591552734,10.249756
350,Binary classification,AdaBoost,Phishing,0.8510028653295129,0.8289473684210527,0.6893062591552734,11.888099
375,Binary classification,AdaBoost,Phishing,0.8502673796791443,0.8260869565217391,0.6892795562744141,13.569007000000001
400,Binary classification,AdaBoost,Phishing,0.849624060150376,0.8235294117647061,0.6893062591552734,15.272317000000001
425,Binary classification,AdaBoost,Phishing,0.8561320754716981,0.8271954674220963,0.6893062591552734,17.307765
450,Binary classification,AdaBoost,Phishing,0.8530066815144766,0.8225806451612903,0.6893062591552734,19.366088
475,Binary classification,AdaBoost,Phishing,0.8523206751054853,0.8241206030150755,0.6893062591552734,21.452812
500,Binary classification,AdaBoost,Phishing,0.8557114228456913,0.8317757009345793,0.6893062591552734,23.559351000000003
525,Binary classification,AdaBoost,Phishing,0.8530534351145038,0.8253968253968255,0.6893062591552734,25.689732000000003
550,Binary classification,AdaBoost,Phishing,0.8579234972677595,0.832618025751073,0.6893062591552734,27.842260000000003
575,Binary classification,AdaBoost,Phishing,0.8588850174216028,0.8336755646817249,0.6893062591552734,30.019443000000003
600,Binary classification,AdaBoost,Phishing,0.8631051752921536,0.8360000000000001,0.6893062591552734,32.29439
625,Binary classification,AdaBoost,Phishing,0.8621794871794872,0.83203125,0.6893062591552734,34.597198
650,Binary classification,AdaBoost,Phishing,0.8659476117103235,0.8391866913123845,0.6893291473388672,37.237840999999996
675,Binary classification,AdaBoost,Phishing,0.8679525222551929,0.8446771378708552,0.6893291473388672,39.938978999999996
700,Binary classification,AdaBoost,Phishing,0.8726752503576538,0.848381601362862,0.6893291473388672,42.660954999999994
725,Binary classification,AdaBoost,Phishing,0.8756906077348067,0.8543689320388349,0.6893291473388672,45.403161
750,Binary classification,AdaBoost,Phishing,0.87716955941255,0.8566978193146417,0.6893291473388672,48.440467999999996
775,Binary classification,AdaBoost,Phishing,0.8785529715762274,0.8575757575757577,0.6893291473388672,51.50530799999999
800,Binary classification,AdaBoost,Phishing,0.8785982478097623,0.8592162554426704,0.7275295257568359,54.72060999999999
825,Binary classification,AdaBoost,Phishing,0.8798543689320388,0.8619246861924686,0.7627391815185547,58.224332999999994
850,Binary classification,AdaBoost,Phishing,0.8798586572438163,0.8614130434782608,0.7627849578857422,61.858884999999994
875,Binary classification,AdaBoost,Phishing,0.8787185354691075,0.8594164456233422,0.7628536224365234,65.51286099999999
900,Binary classification,AdaBoost,Phishing,0.8787541713014461,0.8589909443725743,0.7628765106201172,69.31961799999999
925,Binary classification,AdaBoost,Phishing,0.8809523809523809,0.8628428927680798,0.7628765106201172,73.22934799999999
950,Binary classification,AdaBoost,Phishing,0.8798735511064278,0.8629807692307693,0.7628765106201172,77.32757199999999
975,Binary classification,AdaBoost,Phishing,0.8819301848049281,0.8651817116060961,0.7628765106201172,81.53160599999998
1000,Binary classification,AdaBoost,Phishing,0.8828828828828829,0.8662857142857143,0.7645549774169922,85.88890799999999
1025,Binary classification,AdaBoost,Phishing,0.8828125,0.8666666666666666,0.8362636566162109,90.26787999999999
1050,Binary classification,AdaBoost,Phishing,0.8846520495710201,0.8691891891891892,0.8363094329833984,94.85816299999999
1075,Binary classification,AdaBoost,Phishing,0.8836126629422719,0.8691099476439791,0.8378963470458984,99.63184399999999
1100,Binary classification,AdaBoost,Phishing,0.8844404003639672,0.8702757916241062,0.8380107879638672,104.42542299999998
1125,Binary classification,AdaBoost,Phishing,0.8861209964412812,0.8732673267326733,0.8731288909912109,109.23998599999999
1150,Binary classification,AdaBoost,Phishing,0.8842471714534378,0.8707482993197277,0.8731517791748047,114.07766499999998
1175,Binary classification,AdaBoost,Phishing,0.8816013628620102,0.8677450047573739,0.8732662200927734,118.94258499999998
1200,Binary classification,AdaBoost,Phishing,0.8798999165971643,0.8654205607476635,0.8732662200927734,123.82998699999997
1225,Binary classification,AdaBoost,Phishing,0.880718954248366,0.8660550458715598,0.8732891082763672,128.74122199999996
1250,Binary classification,AdaBoost,Phishing,0.8783026421136909,0.8635547576301617,0.8733119964599609,133.68262999999996
1903,Binary classification,AdaBoost,SMTP,1.0,0.0,0.14459228515625,1.171867
3806,Binary classification,AdaBoost,SMTP,1.0,0.0,0.14466094970703125,3.0394680000000003
5709,Binary classification,AdaBoost,SMTP,1.0,0.0,0.14461517333984375,5.693497000000001
7612,Binary classification,AdaBoost,SMTP,1.0,0.0,0.1446380615234375,9.296824
9515,Binary classification,AdaBoost,SMTP,1.0,0.0,0.1446380615234375,13.991245000000001
11418,Binary classification,AdaBoost,SMTP,1.0,0.0,0.14461517333984375,19.540522000000003
13321,Binary classification,AdaBoost,SMTP,1.0,0.0,0.144683837890625,26.147489000000004
15224,Binary classification,AdaBoost,SMTP,0.9996715496288511,0.761904761904762,0.3174581527709961,36.269946000000004
17127,Binary classification,AdaBoost,SMTP,0.9997080462454747,0.8,0.3083944320678711,48.088496000000006
19030,Binary classification,AdaBoost,SMTP,0.9997372431551842,0.8,0.3005514144897461,60.695780000000006
20933,Binary classification,AdaBoost,SMTP,0.9997611312822473,0.8,0.29268550872802734,74.173541
22836,Binary classification,AdaBoost,SMTP,0.9997810378804467,0.8,0.29268550872802734,88.430669
24739,Binary classification,AdaBoost,SMTP,0.9997978818012774,0.8,0.29268550872802734,103.47174799999999
26642,Binary classification,AdaBoost,SMTP,0.9998123193573815,0.8148148148148148,0.35791683197021484,119.339109
28545,Binary classification,AdaBoost,SMTP,0.9998248318385651,0.8148148148148148,0.35791683197021484,135.995711
30448,Binary classification,AdaBoost,SMTP,0.9998357802082307,0.8148148148148148,0.35791683197021484,153.417705
32351,Binary classification,AdaBoost,SMTP,0.9998454404945905,0.8148148148148148,0.35796260833740234,171.726029
34254,Binary classification,AdaBoost,SMTP,0.9998540273844627,0.8148148148148148,0.3579854965209961,190.744964
36157,Binary classification,AdaBoost,SMTP,0.999861710366191,0.8148148148148148,0.35800838470458984,210.534298
38060,Binary classification,AdaBoost,SMTP,0.9998686250295594,0.8148148148148148,0.35800838470458984,231.027049
39963,Binary classification,AdaBoost,SMTP,0.9998748811370802,0.8148148148148148,0.35800838470458984,252.190521
41866,Binary classification,AdaBoost,SMTP,0.9998805684939687,0.8148148148148148,0.35800838470458984,274.010766
43769,Binary classification,AdaBoost,SMTP,0.9998857612867849,0.8148148148148148,0.35800838470458984,296.36713399999996
45672,Binary classification,AdaBoost,SMTP,0.9998905213373913,0.8148148148148148,0.35800838470458984,319.329007
47575,Binary classification,AdaBoost,SMTP,0.9998738806911338,0.7857142857142857,0.39035701751708984,343.05704299999996
49478,Binary classification,AdaBoost,SMTP,0.9998787315318228,0.7857142857142857,0.39284420013427734,367.43184899999994
51381,Binary classification,AdaBoost,SMTP,0.9998637602179836,0.787878787878788,0.48020076751708984,392.71888299999995
53284,Binary classification,AdaBoost,SMTP,0.9998686260158024,0.787878787878788,0.48024654388427734,418.59928099999996
55187,Binary classification,AdaBoost,SMTP,0.9998550356974595,0.7647058823529411,0.5258626937866211,445.183253
57090,Binary classification,AdaBoost,SMTP,0.999281823118289,0.4383561643835616,0.8453359603881836,473.779926
58993,Binary classification,AdaBoost,SMTP,0.9993049905071875,0.4383561643835616,0.8887395858764648,503.162578
60896,Binary classification,AdaBoost,SMTP,0.9993267099105017,0.4383561643835616,0.8967199325561523,533.375753
62799,Binary classification,AdaBoost,SMTP,0.9993152648173509,0.4266666666666667,1.0689306259155273,564.603959
64702,Binary classification,AdaBoost,SMTP,0.9993354043986955,0.4266666666666667,1.0783147811889648,596.592946
66605,Binary classification,AdaBoost,SMTP,0.9993393790162753,0.42105263157894735,1.0915288925170898,629.341145
68508,Binary classification,AdaBoost,SMTP,0.9993577298670209,0.45000000000000007,1.0735387802124023,663.0868389999999
70411,Binary classification,AdaBoost,SMTP,0.9993750887658003,0.45000000000000007,1.0788640975952148,697.5676199999999
72314,Binary classification,AdaBoost,SMTP,0.9993915340256938,0.45000000000000007,1.0906057357788086,732.6489079999999
74217,Binary classification,AdaBoost,SMTP,0.9994071359275628,0.45000000000000007,1.0906057357788086,768.410502
76120,Binary classification,AdaBoost,SMTP,0.9994219577240899,0.45000000000000007,1.090651512145996,804.8225359999999
78023,Binary classification,AdaBoost,SMTP,0.9994232395990874,0.4444444444444444,1.1481237411499023,841.8527629999999
79926,Binary classification,AdaBoost,SMTP,0.9994369721614013,0.4444444444444444,1.1493444442749023,879.4755359999999
81829,Binary classification,AdaBoost,SMTP,0.999450065992081,0.4444444444444444,1.1612462997436523,917.777032
83732,Binary classification,AdaBoost,SMTP,0.9994625646415306,0.4444444444444444,1.161269187927246,956.7123869999999
85635,Binary classification,AdaBoost,SMTP,0.9994745077889623,0.4444444444444444,1.1612234115600586,996.3271
87538,Binary classification,AdaBoost,SMTP,0.9994859316631824,0.4444444444444444,1.1584348678588867,1036.6765149999999
89441,Binary classification,AdaBoost,SMTP,0.9994633273703041,0.42857142857142855,1.2966947555541992,1077.864952
91344,Binary classification,AdaBoost,SMTP,0.9994745081724927,0.42857142857142855,1.3124494552612305,1119.715301
93247,Binary classification,AdaBoost,SMTP,0.9994316110074427,0.40449438202247195,1.3362340927124023,1162.262766
95150,Binary classification,AdaBoost,SMTP,0.9994429789067673,0.40449438202247195,1.3363256454467773,1205.466799
95156,Binary classification,AdaBoost,SMTP,0.9994430140297409,0.40449438202247195,1.3363256454467773,1248.694262
106,Binary classification,GentleBoost,Bananas,0.5047619047619047,0.0,0.16477298736572266,0.278472
212,Binary classification,GentleBoost,Bananas,0.5355450236966824,0.0,0.1649789810180664,0.591797
318,Binary classification,GentleBoost,Bananas,0.5362776025236593,0.0,0.1649789810180664,1.205154
424,Binary classification,GentleBoost,Bananas,0.5484633569739953,0.020512820512820513,0.16500568389892578,2.008042
530,Binary classification,GentleBoost,Bananas,0.5614366729678639,0.016949152542372885,0.16505908966064453,2.9914750000000003
636,Binary classification,GentleBoost,Bananas,0.5606299212598426,0.014134275618374558,0.16511249542236328,4.049996
742,Binary classification,GentleBoost,Bananas,0.5695006747638327,0.01238390092879257,0.16511249542236328,5.358897000000001
848,Binary classification,GentleBoost,Bananas,0.5678866587957497,0.0213903743315508,0.16511249542236328,6.883466
954,Binary classification,GentleBoost,Bananas,0.5687303252885625,0.01909307875894988,0.16511249542236328,8.440869000000001
1060,Binary classification,GentleBoost,Bananas,0.5741265344664778,0.017429193899782133,0.16511249542236328,10.206567000000001
1166,Binary classification,GentleBoost,Bananas,0.5725321888412017,0.01968503937007874,0.16511249542236328,12.003337000000002
1272,Binary classification,GentleBoost,Bananas,0.5712037765538945,0.03197158081705151,0.16511249542236328,14.138548000000002
1378,Binary classification,GentleBoost,Bananas,0.5744371822803195,0.03618421052631579,0.16511249542236328,16.482835
1484,Binary classification,GentleBoost,Bananas,0.5758597437626433,0.04261796042617961,0.16511249542236328,19.026436
1590,Binary classification,GentleBoost,Bananas,0.5758338577721838,0.0480225988700565,0.16511249542236328,21.761877
1696,Binary classification,GentleBoost,Bananas,0.5764011799410029,0.04774535809018568,0.16511249542236328,24.529245
1802,Binary classification,GentleBoost,Bananas,0.5735702387562466,0.056511056511056514,0.16511249542236328,27.3288
1908,Binary classification,GentleBoost,Bananas,0.5700052438384898,0.059633027522935776,0.16511249542236328,30.247099000000002
2014,Binary classification,GentleBoost,Bananas,0.5668156979632389,0.07036247334754799,0.16511249542236328,33.238756
2120,Binary classification,GentleBoost,Bananas,0.5658329400660689,0.08366533864541832,0.16511249542236328,36.509002
2226,Binary classification,GentleBoost,Bananas,0.5689887640449438,0.09613572101790763,0.16511249542236328,39.811894
2332,Binary classification,GentleBoost,Bananas,0.5705705705705706,0.10704727921498661,0.18088150024414062,43.147502
2438,Binary classification,GentleBoost,Bananas,0.5724251128436603,0.11394557823129252,0.19630050659179688,46.516144000000004
2544,Binary classification,GentleBoost,Bananas,0.5749115218246166,0.1345076060848679,0.21183395385742188,49.918020000000006
2650,Binary classification,GentleBoost,Bananas,0.5749339373348433,0.14045801526717558,0.22707366943359375,53.483496
2756,Binary classification,GentleBoost,Bananas,0.5745916515426497,0.14327485380116958,0.24378204345703125,57.340466
2862,Binary classification,GentleBoost,Bananas,0.5781195386228591,0.15416958654519972,0.2589263916015625,61.393271999999996
2968,Binary classification,GentleBoost,Bananas,0.5810583080552747,0.15956727518593644,0.2570533752441406,65.674251
3074,Binary classification,GentleBoost,Bananas,0.5798893589326392,0.16548157724628312,0.2895393371582031,70.152667
3180,Binary classification,GentleBoost,Bananas,0.5847750865051903,0.17705735660847882,0.3354988098144531,74.81381099999999
3286,Binary classification,GentleBoost,Bananas,0.5853881278538813,0.17753623188405795,0.3741645812988281,79.72837299999999
3392,Binary classification,GentleBoost,Bananas,0.5859628428192274,0.1875,0.3983573913574219,84.688036
3498,Binary classification,GentleBoost,Bananas,0.5890763511581355,0.19224283305227655,0.4380340576171875,89.67996099999999
3604,Binary classification,GentleBoost,Bananas,0.5939494865389953,0.20272479564032697,0.43733978271484375,94.703786
3710,Binary classification,GentleBoost,Bananas,0.5944998651927743,0.20758693361433087,0.47469329833984375,99.76037299999999
3816,Binary classification,GentleBoost,Bananas,0.5947575360419397,0.21122448979591835,0.49609375,105.31450999999998
3922,Binary classification,GentleBoost,Bananas,0.597041571027799,0.21704658077304262,0.5301094055175781,110.90252499999998
4028,Binary classification,GentleBoost,Bananas,0.5997020114228955,0.2257444764649376,0.5512161254882812,116.52474699999998
4134,Binary classification,GentleBoost,Bananas,0.6017420759738689,0.23584029712163418,0.5726699829101562,122.52061199999997
4240,Binary classification,GentleBoost,Bananas,0.6048596367067705,0.24921559838637383,0.57720947265625,128.70812399999997
4346,Binary classification,GentleBoost,Bananas,0.6075949367088608,0.2564326210204972,0.6066703796386719,135.10724599999998
4452,Binary classification,GentleBoost,Bananas,0.6097506178386879,0.2630462452269835,0.6184921264648438,141.63114399999998
4558,Binary classification,GentleBoost,Bananas,0.608514373491332,0.26523887973640853,0.6307945251464844,148.297858
4664,Binary classification,GentleBoost,Bananas,0.6092644220458932,0.2700320512820513,0.6369438171386719,155.18650399999999
4770,Binary classification,GentleBoost,Bananas,0.6114489410777941,0.27475538160469665,0.6552467346191406,162.22077099999998
4876,Binary classification,GentleBoost,Bananas,0.6133333333333333,0.2775009582215408,0.667327880859375,169.33199499999998
4982,Binary classification,GentleBoost,Bananas,0.6157398112828749,0.2874162323157111,0.667327880859375,176.47850799999998
5088,Binary classification,GentleBoost,Bananas,0.6149007273442108,0.28685839097196947,0.68865966796875,183.66042199999998
5194,Binary classification,GentleBoost,Bananas,0.6156364336606971,0.28967971530249115,0.6947364807128906,190.87745199999998
5300,Binary classification,GentleBoost,Bananas,0.6167201358746933,0.29307344239470934,0.7102737426757812,198.13058599999997
906,Binary classification,GentleBoost,Elec2,0.8629834254143647,0.8634361233480177,1.709895133972168,2.986729
1812,Binary classification,GentleBoost,Elec2,0.8884594146880177,0.865691489361702,2.2898473739624023,8.351549
2718,Binary classification,GentleBoost,Elec2,0.8807508281192492,0.8552278820375335,2.5480833053588867,15.758442
3624,Binary classification,GentleBoost,Elec2,0.8868341153739995,0.8632421614409606,2.843012809753418,25.007730000000002
4530,Binary classification,GentleBoost,Elec2,0.8893795539854272,0.8591509699184705,3.0017309188842773,35.945179
5436,Binary classification,GentleBoost,Elec2,0.8745170193192272,0.8385416666666666,2.907443046569824,48.19520300000001
6342,Binary classification,GentleBoost,Elec2,0.8716290805866582,0.8348884381338743,2.911288261413574,61.86345800000001
7248,Binary classification,GentleBoost,Elec2,0.8662894991030772,0.8249322493224933,3.230879783630371,76.60956300000001
8154,Binary classification,GentleBoost,Elec2,0.8669201520912547,0.8334101028711807,3.4446287155151367,92.70999
9060,Binary classification,GentleBoost,Elec2,0.8695220222982669,0.8420208500400963,3.686739921569824,109.991657
9966,Binary classification,GentleBoost,Elec2,0.8661314601103863,0.8429479632681892,3.664118766784668,128.569971
10872,Binary classification,GentleBoost,Elec2,0.8663416429031368,0.8462921823759654,3.786288261413574,148.31498100000002
11778,Binary classification,GentleBoost,Elec2,0.8630381251592086,0.8412245299734226,3.892542839050293,169.066244
12684,Binary classification,GentleBoost,Elec2,0.8593392730426556,0.8384643245201016,3.9253721237182617,190.795232
13590,Binary classification,GentleBoost,Elec2,0.8601074398410479,0.8423584045111535,4.024680137634277,213.390279
14496,Binary classification,GentleBoost,Elec2,0.8599517074853398,0.8433400216082728,4.304587364196777,236.858353
15402,Binary classification,GentleBoost,Elec2,0.8550743458216999,0.8351307430935144,4.629813194274902,261.19541
16308,Binary classification,GentleBoost,Elec2,0.8494511559452995,0.8262684877220297,5.256407737731934,286.44789
17214,Binary classification,GentleBoost,Elec2,0.8455818276883751,0.8171184808036329,5.315962791442871,312.64818099999997
18120,Binary classification,GentleBoost,Elec2,0.844969369170484,0.8160083840964171,5.5132856369018555,339.80311199999994
19026,Binary classification,GentleBoost,Elec2,0.8467279894875164,0.8156297420333839,5.824355125427246,367.75072499999993
19932,Binary classification,GentleBoost,Elec2,0.84215543625508,0.810230425865605,6.334467887878418,396.70918299999994
20838,Binary classification,GentleBoost,Elec2,0.8383644478571771,0.8046403712296983,6.96225643157959,426.88296399999996
21744,Binary classification,GentleBoost,Elec2,0.8394885710343559,0.8026910900045229,7.537955284118652,458.10551499999997
22650,Binary classification,GentleBoost,Elec2,0.8381827012230121,0.7988363796037103,7.600695610046387,490.287902
23556,Binary classification,GentleBoost,Elec2,0.8308639354701762,0.7868606890648405,7.890139579772949,523.4271679999999
24462,Binary classification,GentleBoost,Elec2,0.829074853848984,0.7826810125266387,8.34973430633545,557.5847369999999
25368,Binary classification,GentleBoost,Elec2,0.8268616706744983,0.7803121248499401,8.625079154968262,592.724353
26274,Binary classification,GentleBoost,Elec2,0.8291021200471967,0.7829030074460884,8.946009635925293,628.8877269999999
27180,Binary classification,GentleBoost,Elec2,0.8279186136355274,0.7815812823985429,8.940600395202637,666.0071129999999
28086,Binary classification,GentleBoost,Elec2,0.8257432793306035,0.7779491833030853,9.57019329071045,704.1224559999999
28992,Binary classification,GentleBoost,Elec2,0.8230140388396399,0.7721074838996225,9.709151268005371,743.1222019999999
29898,Binary classification,GentleBoost,Elec2,0.8205171087400074,0.7678061445261791,10.157214164733887,783.0875279999999
30804,Binary classification,GentleBoost,Elec2,0.8213810343148394,0.7677501055297593,10.600775718688965,824.0408679999999
31710,Binary classification,GentleBoost,Elec2,0.8196095745687344,0.7646090534979424,10.820277214050293,866.107631
32616,Binary classification,GentleBoost,Elec2,0.8179671930093515,0.7634567114227658,11.095885276794434,909.200985
33522,Binary classification,GentleBoost,Elec2,0.8165329196623012,0.7636251825659158,11.306788444519043,953.297687
34428,Binary classification,GentleBoost,Elec2,0.8146512911377698,0.7609127355839483,11.484549522399902,998.38146
35334,Binary classification,GentleBoost,Elec2,0.813941640958877,0.7593880389429764,11.836600303649902,1044.437216
36240,Binary classification,GentleBoost,Elec2,0.8123568531140484,0.7572815533980584,11.924422264099121,1091.371304
37146,Binary classification,GentleBoost,Elec2,0.8119262350249024,0.7568564666573855,12.27976131439209,1139.197667
38052,Binary classification,GentleBoost,Elec2,0.8075214843236709,0.7531513313110887,12.516879081726074,1187.849819
38958,Binary classification,GentleBoost,Elec2,0.8039376748722951,0.7517389325879217,12.443751335144043,1237.341103
39864,Binary classification,GentleBoost,Elec2,0.8032511351378471,0.7543304620203602,12.588114738464355,1287.594982
40770,Binary classification,GentleBoost,Elec2,0.804704554931443,0.7588149763722283,12.65491771697998,1338.651522
41676,Binary classification,GentleBoost,Elec2,0.8057828434313138,0.7623326286116984,12.807517051696777,1390.476366
42582,Binary classification,GentleBoost,Elec2,0.8068622155421432,0.7642201834862385,13.287028312683105,1443.104505
43488,Binary classification,GentleBoost,Elec2,0.8070457837974567,0.7649250595321473,13.290541648864746,1496.535173
44394,Binary classification,GentleBoost,Elec2,0.8062307120491969,0.7623625614674843,13.31470012664795,1550.788647
45300,Binary classification,GentleBoost,Elec2,0.8074571182586812,0.7641300232570718,13.33835506439209,1605.877021
45312,Binary classification,GentleBoost,Elec2,0.8074639712211162,0.7640886965927529,13.338286399841309,1661.027974
25,Binary classification,GentleBoost,Phishing,0.7083333333333334,0.7407407407407408,0.6483011245727539,0.282597
50,Binary classification,GentleBoost,Phishing,0.7959183673469388,0.7916666666666666,0.6483011245727539,0.653262
75,Binary classification,GentleBoost,Phishing,0.8243243243243243,0.8266666666666667,0.6483011245727539,1.211009
100,Binary classification,GentleBoost,Phishing,0.8383838383838383,0.836734693877551,0.6852645874023438,1.890968
125,Binary classification,GentleBoost,Phishing,0.8306451612903226,0.8292682926829269,0.8153762817382812,2.596954
150,Binary classification,GentleBoost,Phishing,0.825503355704698,0.8289473684210527,0.9057464599609375,3.324211
175,Binary classification,GentleBoost,Phishing,0.8505747126436781,0.8433734939759037,0.905792236328125,4.072137
200,Binary classification,GentleBoost,Phishing,0.8442211055276382,0.835978835978836,0.9059524536132812,4.870261999999999
225,Binary classification,GentleBoost,Phishing,0.8482142857142857,0.8365384615384616,0.905975341796875,5.687831999999999
250,Binary classification,GentleBoost,Phishing,0.8393574297188755,0.8260869565217391,0.9059066772460938,6.560197
275,Binary classification,GentleBoost,Phishing,0.843065693430657,0.8286852589641434,0.9151687622070312,7.453771
300,Binary classification,GentleBoost,Phishing,0.8461538461538461,0.8283582089552239,0.979705810546875,8.368763999999999
325,Binary classification,GentleBoost,Phishing,0.8549382716049383,0.8339222614840991,1.00885009765625,9.321240999999999
350,Binary classification,GentleBoost,Phishing,0.8567335243553008,0.8333333333333333,1.1356048583984375,10.294075999999999
375,Binary classification,GentleBoost,Phishing,0.8582887700534759,0.8328075709779179,1.19989013671875,11.285656999999999
400,Binary classification,GentleBoost,Phishing,0.8621553884711779,0.8358208955223881,1.2277488708496094,12.295744999999998
425,Binary classification,GentleBoost,Phishing,0.8632075471698113,0.8333333333333334,1.2277717590332031,13.417785999999998
450,Binary classification,GentleBoost,Phishing,0.8685968819599109,0.8383561643835615,1.22796630859375,14.594636999999999
475,Binary classification,GentleBoost,Phishing,0.8713080168776371,0.8439897698209717,1.2279891967773438,15.793523999999998
500,Binary classification,GentleBoost,Phishing,0.8717434869739479,0.84688995215311,1.22796630859375,17.344497999999998
525,Binary classification,GentleBoost,Phishing,0.8740458015267175,0.8465116279069766,1.22796630859375,18.920287
550,Binary classification,GentleBoost,Phishing,0.8706739526411658,0.8432671081677705,1.22796630859375,20.633930999999997
575,Binary classification,GentleBoost,Phishing,0.872822299651568,0.8450106157112527,1.2279434204101562,22.434051999999998
600,Binary classification,GentleBoost,Phishing,0.8731218697829716,0.8423236514522822,1.2279434204101562,24.355745999999996
625,Binary classification,GentleBoost,Phishing,0.875,0.8414634146341462,1.2279434204101562,26.369707999999996
650,Binary classification,GentleBoost,Phishing,0.8767334360554699,0.846153846153846,1.2281379699707031,28.401337999999996
675,Binary classification,GentleBoost,Phishing,0.8753709198813057,0.8478260869565216,1.2281379699707031,30.451187999999995
700,Binary classification,GentleBoost,Phishing,0.8798283261802575,0.8515901060070671,1.2281379699707031,32.519448999999994
725,Binary classification,GentleBoost,Phishing,0.8798342541436464,0.8542713567839196,1.2281379699707031,34.60485499999999
750,Binary classification,GentleBoost,Phishing,0.8811748998664887,0.8562197092084006,1.2281379699707031,36.772639999999996
775,Binary classification,GentleBoost,Phishing,0.8785529715762274,0.8517350157728707,1.2281379699707031,38.95872299999999
800,Binary classification,GentleBoost,Phishing,0.8773466833541927,0.8519637462235649,1.1664276123046875,41.17350299999999
825,Binary classification,GentleBoost,Phishing,0.8762135922330098,0.8517441860465117,1.2913017272949219,43.40532999999999
850,Binary classification,GentleBoost,Phishing,0.8775029446407538,0.8531073446327684,1.2913780212402344,45.65544799999999
875,Binary classification,GentleBoost,Phishing,0.879862700228833,0.8551724137931034,1.2914047241210938,47.922104999999995
900,Binary classification,GentleBoost,Phishing,0.8787541713014461,0.8536912751677852,1.2914276123046875,50.527978
925,Binary classification,GentleBoost,Phishing,0.8787878787878788,0.8552971576227391,1.2914276123046875,53.24449
950,Binary classification,GentleBoost,Phishing,0.8777660695468915,0.8557213930348259,1.2914009094238281,56.05145
975,Binary classification,GentleBoost,Phishing,0.87782340862423,0.8557575757575757,1.2914276123046875,59.021329
1000,Binary classification,GentleBoost,Phishing,0.8758758758758759,0.8541176470588235,1.2914009094238281,62.092813
1025,Binary classification,GentleBoost,Phishing,0.875,0.8535469107551488,1.2914276123046875,65.201356
1050,Binary classification,GentleBoost,Phishing,0.8760724499523356,0.8555555555555556,1.2914276123046875,68.55072700000001
1075,Binary classification,GentleBoost,Phishing,0.8770949720670391,0.857451403887689,1.2914276123046875,71.973639
1100,Binary classification,GentleBoost,Phishing,0.8789808917197452,0.8598524762908325,1.2914276123046875,75.414136
1125,Binary classification,GentleBoost,Phishing,0.8807829181494662,0.8632653061224489,1.2914009094238281,78.872524
1150,Binary classification,GentleBoost,Phishing,0.8807658833768495,0.8628628628628628,1.2914276123046875,82.34872299999999
1175,Binary classification,GentleBoost,Phishing,0.879045996592845,0.8607843137254901,1.2914009094238281,86.075683
1200,Binary classification,GentleBoost,Phishing,0.8807339449541285,0.8623676612127045,1.2914276123046875,89.82002299999999
1225,Binary classification,GentleBoost,Phishing,0.880718954248366,0.8622641509433964,1.2914009094238281,93.581447
1250,Binary classification,GentleBoost,Phishing,0.8807045636509208,0.8629254829806808,1.2914276123046875,97.362894
1903,Binary classification,GentleBoost,SMTP,1.0,0.0,0.1426219940185547,1.652367
3806,Binary classification,GentleBoost,SMTP,1.0,0.0,0.1426219940185547,5.021094
5709,Binary classification,GentleBoost,SMTP,1.0,0.0,0.1426219940185547,10.402565
7612,Binary classification,GentleBoost,SMTP,1.0,0.0,0.1426219940185547,17.342188999999998
9515,Binary classification,GentleBoost,SMTP,1.0,0.0,0.1426219940185547,25.480745999999996
11418,Binary classification,GentleBoost,SMTP,1.0,0.0,0.1426219940185547,34.94213499999999
13321,Binary classification,GentleBoost,SMTP,1.0,0.0,0.1426219940185547,45.60698299999999
15224,Binary classification,GentleBoost,SMTP,0.9992774091834724,0.0,0.23430824279785156,57.45911999999999
17127,Binary classification,GentleBoost,SMTP,0.9992409202382343,0.0,0.14339637756347656,70.38368
19030,Binary classification,GentleBoost,SMTP,0.9993168322034789,0.0,0.14321327209472656,84.343068
20933,Binary classification,GentleBoost,SMTP,0.999378941333843,0.0,0.1431446075439453,99.403978
22836,Binary classification,GentleBoost,SMTP,0.9994306984891613,0.0,0.14316749572753906,115.489639
24739,Binary classification,GentleBoost,SMTP,0.9994744926833212,0.0,0.1432819366455078,132.636627
26642,Binary classification,GentleBoost,SMTP,0.9994744942006681,0.0,0.14316368103027344,150.74963
28545,Binary classification,GentleBoost,SMTP,0.9995095291479821,0.0,0.1314716339111328,169.939253
30448,Binary classification,GentleBoost,SMTP,0.9995401845830459,0.0,0.1431446075439453,190.070229
32351,Binary classification,GentleBoost,SMTP,0.9995672333848532,0.0,0.14330482482910156,211.077
34254,Binary classification,GentleBoost,SMTP,0.9995912766764955,0.0,0.14330482482910156,232.948429
36157,Binary classification,GentleBoost,SMTP,0.9996127890253347,0.0,0.14321327209472656,255.635365
38060,Binary classification,GentleBoost,SMTP,0.9996321500827662,0.0,0.1432361602783203,279.067659
39963,Binary classification,GentleBoost,SMTP,0.9996496671838246,0.0,0.14325904846191406,303.303589
41866,Binary classification,GentleBoost,SMTP,0.9996655917831124,0.0,0.1431903839111328,328.31395499999996
43769,Binary classification,GentleBoost,SMTP,0.9996801316029976,0.0,0.1433734893798828,354.193788
45672,Binary classification,GentleBoost,SMTP,0.9996934597446958,0.0,0.14335060119628906,380.829415
47575,Binary classification,GentleBoost,SMTP,0.9997057216126456,0.0,0.14339637756347656,408.140562
49478,Binary classification,GentleBoost,SMTP,0.99971704024092,0.0,0.1431446075439453,436.22794999999996
51381,Binary classification,GentleBoost,SMTP,0.9996885947839627,0.0,0.14325904846191406,465.11402
53284,Binary classification,GentleBoost,SMTP,0.9996997166075484,0.0,0.14325904846191406,494.781878
55187,Binary classification,GentleBoost,SMTP,0.999710071394919,0.0,0.14325904846191406,525.319515
57090,Binary classification,GentleBoost,SMTP,0.9995620872672494,0.0,0.1432819366455078,556.579037
58993,Binary classification,GentleBoost,SMTP,0.9995762137238947,0.0,0.1433277130126953,588.6366489999999
60896,Binary classification,GentleBoost,SMTP,0.999589457262501,0.0,0.14321327209472656,621.4305919999999
62799,Binary classification,GentleBoost,SMTP,0.9995700500015924,0.0,0.1431446075439453,655.0457829999999
64702,Binary classification,GentleBoost,SMTP,0.9995826957852274,0.0,0.14325904846191406,689.4321909999999
66605,Binary classification,GentleBoost,SMTP,0.9995946189418053,0.0,0.1433277130126953,724.5454069999998
68508,Binary classification,GentleBoost,SMTP,0.9995766855941729,0.0,0.1431903839111328,760.3790809999998
70411,Binary classification,GentleBoost,SMTP,0.9995881266865502,0.0,0.14321327209472656,796.9569139999999
72314,Binary classification,GentleBoost,SMTP,0.9995989656078437,0.0,0.1431903839111328,834.3273149999999
74217,Binary classification,GentleBoost,SMTP,0.99960924867953,0.0,0.1432361602783203,872.4749569999999
76120,Binary classification,GentleBoost,SMTP,0.9996190175908775,0.0,0.1433734893798828,911.3258809999999
78023,Binary classification,GentleBoost,SMTP,0.9996283099638563,0.0,0.1432819366455078,950.9379459999999
79926,Binary classification,GentleBoost,SMTP,0.9996371598373475,0.0,0.14316749572753906,991.2840349999999
81829,Binary classification,GentleBoost,SMTP,0.9996455980837855,0.0,0.1430950164794922,1032.3729799999999
83732,Binary classification,GentleBoost,SMTP,0.9996536527689864,0.0,0.1431903839111328,1074.1693109999999
85635,Binary classification,GentleBoost,SMTP,0.999661349463998,0.0,0.1433277130126953,1116.699835
87538,Binary classification,GentleBoost,SMTP,0.9996687115162731,0.0,0.1432819366455078,1159.964254
89441,Binary classification,GentleBoost,SMTP,0.9996645796064401,0.0,0.14316749572753906,1203.907978
91344,Binary classification,GentleBoost,SMTP,0.999671567607808,0.0,0.14321327209472656,1248.518144
93247,Binary classification,GentleBoost,SMTP,0.9996782703815713,0.0,0.14303016662597656,1293.8436849999998
95150,Binary classification,GentleBoost,SMTP,0.9996847050415664,0.0,0.1434192657470703,1339.8313369999998
95156,Binary classification,GentleBoost,SMTP,0.9996847249224948,0.0,0.14344215393066406,1385.8213529999998
106,Binary classification,Bagging,Bananas,0.4857142857142857,0.45999999999999996,0.22373199462890625,0.286119
212,Binary classification,Bagging,Bananas,0.5165876777251185,0.45744680851063835,0.22452545166015625,0.7331380000000001
318,Binary classification,Bagging,Bananas,0.5205047318611987,0.4722222222222222,0.2251434326171875,1.2203920000000001
424,Binary classification,Bagging,Bananas,0.5460992907801419,0.4838709677419355,0.225250244140625,1.7798100000000001
530,Binary classification,Bagging,Bananas,0.55765595463138,0.45581395348837206,0.22527313232421875,2.3769340000000003
636,Binary classification,Bagging,Bananas,0.5543307086614173,0.42596348884381346,0.22574615478515625,3.0237840000000005
742,Binary classification,Bagging,Bananas,0.5748987854251012,0.4220183486238532,0.22597503662109375,3.8441960000000006
848,Binary classification,Bagging,Bananas,0.5785123966942148,0.42326332794830374,0.2259063720703125,4.707012000000001
954,Binary classification,Bagging,Bananas,0.5844700944386149,0.41935483870967744,0.22588348388671875,5.631149000000001
1060,Binary classification,Bagging,Bananas,0.5920679886685553,0.4146341463414634,0.22563934326171875,6.765055
1166,Binary classification,Bagging,Bananas,0.590557939914163,0.4015056461731493,0.225738525390625,8.011174
1272,Binary classification,Bagging,Bananas,0.5971675845790716,0.41013824884792627,0.226043701171875,9.298374
1378,Binary classification,Bagging,Bananas,0.599128540305011,0.3973799126637554,0.226348876953125,11.041959
1484,Binary classification,Bagging,Bananas,0.5994605529332434,0.39263803680981596,0.2263031005859375,12.829458
1590,Binary classification,Bagging,Bananas,0.5997482693517936,0.38963531669865636,0.22628021240234375,14.657842
1696,Binary classification,Bagging,Bananas,0.6011799410029498,0.38768115942028986,0.22634124755859375,16.841019
1802,Binary classification,Bagging,Bananas,0.6013325930038868,0.39049235993208825,0.2263641357421875,19.159291
1908,Binary classification,Bagging,Bananas,0.6030414263240692,0.39681274900398406,0.2263641357421875,21.801906
2014,Binary classification,Bagging,Bananas,0.5986090412319921,0.39611360239162924,0.2263641357421875,24.663897
2120,Binary classification,Bagging,Bananas,0.5969797074091553,0.39943741209563993,0.2263641357421875,27.652153
2226,Binary classification,Bagging,Bananas,0.597752808988764,0.40133779264214053,0.226318359375,31.043172
2332,Binary classification,Bagging,Bananas,0.5988845988845989,0.40331844288449265,0.22637939453125,34.480382999999996
2438,Binary classification,Bagging,Bananas,0.5995075913007797,0.4019607843137255,0.22640228271484375,38.225646999999995
2544,Binary classification,Bagging,Bananas,0.6008651199370821,0.40885264997087944,0.22676849365234375,42.064724
2650,Binary classification,Bagging,Bananas,0.6002265005662514,0.4073866815892558,0.2269744873046875,45.944893
2756,Binary classification,Bagging,Bananas,0.5985480943738657,0.40280777537796975,0.2269744873046875,50.04909
2862,Binary classification,Bagging,Bananas,0.599790283117791,0.4051948051948052,0.2269744873046875,54.277843
2968,Binary classification,Bagging,Bananas,0.599932591843613,0.40261701056869653,0.22699737548828125,58.920406
3074,Binary classification,Bagging,Bananas,0.5977871786527823,0.40232108317214693,0.22699737548828125,63.776849
3180,Binary classification,Bagging,Bananas,0.5986159169550173,0.40429505135387495,0.22699737548828125,68.883369
3286,Binary classification,Bagging,Bananas,0.5981735159817352,0.40217391304347827,0.22489070892333984,74.214545
3392,Binary classification,Bagging,Bananas,0.5959893836626364,0.40226876090750435,0.2988729476928711,79.841995
3498,Binary classification,Bagging,Bananas,0.597369173577352,0.40237691001697795,0.3531064987182617,85.53068
3604,Binary classification,Bagging,Bananas,0.6008881487649181,0.4087171052631579,0.3826017379760742,91.580239
3710,Binary classification,Bagging,Bananas,0.6012402264761392,0.40863654538184724,0.4367246627807617,97.88472300000001
3816,Binary classification,Bagging,Bananas,0.6023591087811271,0.4104158569762923,0.4704160690307617,104.25856300000001
3922,Binary classification,Bagging,Bananas,0.6052027543993879,0.4145234493192133,0.5176496505737305,110.92978500000001
4028,Binary classification,Bagging,Bananas,0.608393344921778,0.4195804195804196,0.5480222702026367,117.81555700000001
4134,Binary classification,Bagging,Bananas,0.6121461408178079,0.4260651629072682,0.5632429122924805,125.06758700000002
4240,Binary classification,Bagging,Bananas,0.6157112526539278,0.4329968673860076,0.5676107406616211,132.530828
4346,Binary classification,Bagging,Bananas,0.6193325661680092,0.438560760353021,0.5822668075561523,140.061606
4452,Binary classification,Bagging,Bananas,0.6218827229835991,0.4421610871726881,0.5884695053100586,147.906475
4558,Binary classification,Bagging,Bananas,0.6219003730524468,0.44293566117038474,0.6275625228881836,155.81895
4664,Binary classification,Bagging,Bananas,0.623203945957538,0.4455664247396655,0.6328649520874023,164.105545
4770,Binary classification,Bagging,Bananas,0.6250786328370728,0.446096654275093,0.6821584701538086,172.618695
4876,Binary classification,Bagging,Bananas,0.6266666666666667,0.44680851063829785,0.6950826644897461,181.364811
4982,Binary classification,Bagging,Bananas,0.629592451314997,0.4530091906314853,0.7119512557983398,190.474133
5088,Binary classification,Bagging,Bananas,0.6298407705917043,0.4527753560011624,0.6960439682006836,199.825581
5194,Binary classification,Bagging,Bananas,0.6321971885230118,0.456459874786568,0.6964941024780273,209.42043
5300,Binary classification,Bagging,Bananas,0.6340819022457067,0.4594368553108447,0.7031240463256836,219.21843
906,Binary classification,Bagging,Elec2,0.8629834254143647,0.8663793103448276,1.7490100860595703,3.755607
1812,Binary classification,Bagging,Elec2,0.8890115958034235,0.8680236375574525,2.496591567993164,11.471383
2718,Binary classification,Bagging,Elec2,0.87523003312477,0.8521587440034889,1.8562908172607422,23.085053000000002
3624,Binary classification,Bagging,Elec2,0.8868341153739995,0.8653972422849641,2.5584278106689453,37.064158000000006
4530,Binary classification,Bagging,Elec2,0.8880547582247736,0.8593619972260749,3.1707210540771484,53.28689100000001
5436,Binary classification,Bagging,Elec2,0.8829806807727691,0.8518863530507685,2.113290786743164,71.66074300000001
6342,Binary classification,Bagging,Elec2,0.8814067181832519,0.8497802636835796,2.4726314544677734,92.03381000000002
7248,Binary classification,Bagging,Elec2,0.883262039464606,0.8516310066643283,2.354246139526367,114.25272600000002
8154,Binary classification,Bagging,Elec2,0.8828652029927634,0.8585394756332394,2.1453304290771484,138.05756100000002
9060,Binary classification,Bagging,Elec2,0.8839827795562424,0.8639129871811472,2.1982364654541016,163.331678
9966,Binary classification,Bagging,Elec2,0.880983442047165,0.8635840809753854,2.4484920501708984,190.19694900000002
10872,Binary classification,Bagging,Elec2,0.881151687977187,0.8654446990210373,2.578580856323242,218.63484000000003
11778,Binary classification,Bagging,Elec2,0.8799354674365288,0.8634344214796214,2.730459213256836,248.83763100000002
12684,Binary classification,Bagging,Elec2,0.8768430182133564,0.8601361031518624,2.090116500854492,280.704301
13590,Binary classification,Bagging,Elec2,0.8789462064905438,0.8639483913654784,1.8772754669189453,314.085966
14496,Binary classification,Bagging,Elec2,0.878854777509486,0.86444341516134,2.105062484741211,348.86102999999997
15402,Binary classification,Bagging,Elec2,0.8775404194532822,0.86187197890728,2.440736770629883,385.152108
16308,Binary classification,Bagging,Elec2,0.8765560802109523,0.8599262403451395,2.627225875854492,423.233574
17214,Binary classification,Bagging,Elec2,0.8758496485214663,0.8567214213878646,2.5119991302490234,463.094918
18120,Binary classification,Bagging,Elec2,0.8760969148407749,0.8567600331780769,2.7164859771728516,504.607627
19026,Binary classification,Bagging,Elec2,0.8772141918528252,0.8562284588872477,3.019651412963867,547.8955639999999
19932,Binary classification,Bagging,Elec2,0.8739651798705534,0.8535106134826219,2.721925735473633,593.4239259999999
20838,Binary classification,Bagging,Elec2,0.8716225944233815,0.8503663925714606,2.4018421173095703,640.852913
21744,Binary classification,Bagging,Elec2,0.872556684910086,0.8492300995701616,2.248655319213867,689.930478
22650,Binary classification,Bagging,Elec2,0.870722769217184,0.845275840202917,2.6111698150634766,740.442575
23556,Binary classification,Bagging,Elec2,0.8645722776480578,0.8365611230658879,1.8957767486572266,792.701236
24462,Binary classification,Bagging,Elec2,0.8614120436613385,0.8315276811450154,1.5607776641845703,846.261466
25368,Binary classification,Bagging,Elec2,0.8560334292584855,0.8249113050148624,1.3715801239013672,901.1622950000001
26274,Binary classification,Bagging,Elec2,0.8558596277547292,0.824277295717136,1.6112499237060547,957.1656350000001
27180,Binary classification,Bagging,Elec2,0.8564332756907906,0.8258035714285713,2.025979995727539,1014.3388380000001
28086,Binary classification,Bagging,Elec2,0.8535517179989318,0.8215385950449082,1.8488483428955078,1072.81222
28992,Binary classification,Bagging,Elec2,0.8515746266082578,0.8178624338624338,2.0671520233154297,1132.831014
29898,Binary classification,Bagging,Elec2,0.849048399504967,0.8140885684860969,1.3224430084228516,1194.201329
30804,Binary classification,Bagging,Elec2,0.8473849949680226,0.8106344410876132,1.549489974975586,1256.677799
31710,Binary classification,Bagging,Elec2,0.8429783342268756,0.8039377830281552,1.5209712982177734,1320.375704
32616,Binary classification,Bagging,Elec2,0.8411773723746743,0.8020785572367416,1.9952220916748047,1385.318076
33522,Binary classification,Bagging,Elec2,0.8415023418155783,0.8033751526590429,1.8286800384521484,1451.618606
34428,Binary classification,Bagging,Elec2,0.839689778371627,0.8006357692446627,2.2426509857177734,1519.442362
35334,Binary classification,Bagging,Elec2,0.8395550901423598,0.7993487417265422,2.1107349395751953,1588.7774
36240,Binary classification,Bagging,Elec2,0.8400618118601507,0.7984280447937677,1.8943347930908203,1659.177821
37146,Binary classification,Bagging,Elec2,0.839278503163279,0.796356938190749,1.3389415740966797,1730.706739
38052,Binary classification,Bagging,Elec2,0.8389267036345956,0.7946940006029546,1.6071338653564453,1803.22067
38958,Binary classification,Bagging,Elec2,0.8382832353620658,0.7942655607079877,1.8687000274658203,1876.99841
39864,Binary classification,Bagging,Elec2,0.8387477109098663,0.7967495098969203,1.466756820678711,1951.873912
40770,Binary classification,Bagging,Elec2,0.8400009811376291,0.8001225677953119,2.0175647735595703,2027.637702
41676,Binary classification,Bagging,Elec2,0.8407918416316736,0.8026413635146792,2.1117191314697266,2104.48196
42582,Binary classification,Bagging,Elec2,0.8411732932528593,0.8035781708344224,2.033967971801758,2182.3107720000003
43488,Binary classification,Bagging,Elec2,0.8416538275806563,0.804308286915994,1.7070560455322266,2261.1370020000004
44394,Binary classification,Bagging,Elec2,0.8406280269411844,0.8019483246087955,2.2816905975341797,2340.9641830000005
45300,Binary classification,Bagging,Elec2,0.8404379787633282,0.802124397722295,2.2888126373291016,2422.1892690000004
45312,Binary classification,Bagging,Elec2,0.8404360971949416,0.8020804817957842,2.2889575958251953,2503.4438910000003
25,Binary classification,Bagging,Phishing,0.7083333333333334,0.7407407407407408,0.7072525024414062,0.135062
50,Binary classification,Bagging,Phishing,0.8163265306122449,0.8085106382978724,0.7079315185546875,0.295635
75,Binary classification,Bagging,Phishing,0.8513513513513513,0.8493150684931507,0.708251953125,0.479935
100,Binary classification,Bagging,Phishing,0.8585858585858586,0.8541666666666666,0.70849609375,0.7208140000000001
125,Binary classification,Bagging,Phishing,0.8548387096774194,0.85,0.70849609375,0.9857340000000001
150,Binary classification,Bagging,Phishing,0.8523489932885906,0.8533333333333335,0.708740234375,1.3665470000000002
175,Binary classification,Bagging,Phishing,0.8620689655172413,0.8536585365853658,0.7091293334960938,2.104607
200,Binary classification,Bagging,Phishing,0.8592964824120602,0.8510638297872339,0.7092666625976562,3.008992
225,Binary classification,Bagging,Phishing,0.8526785714285714,0.8405797101449276,0.7491827011108398,4.05406
250,Binary classification,Bagging,Phishing,0.8473895582329317,0.8347826086956521,0.7771825790405273,5.29531
275,Binary classification,Bagging,Phishing,0.8467153284671532,0.8333333333333335,0.7774114608764648,6.590565
300,Binary classification,Bagging,Phishing,0.8528428093645485,0.837037037037037,0.7775945663452148,8.03565
325,Binary classification,Bagging,Phishing,0.8611111111111112,0.8421052631578947,0.7779607772827148,9.505068
350,Binary classification,Bagging,Phishing,0.8653295128939829,0.8438538205980067,0.7781057357788086,10.999516
375,Binary classification,Bagging,Phishing,0.8663101604278075,0.8427672955974843,0.8172750473022461,12.518518
400,Binary classification,Bagging,Phishing,0.8671679197994987,0.8417910447761194,0.8571996688842773,14.423885
425,Binary classification,Bagging,Phishing,0.8679245283018868,0.839080459770115,0.9128484725952148,16.357003
450,Binary classification,Bagging,Phishing,0.8708240534521158,0.8406593406593408,0.9131002426147461,18.384076
475,Binary classification,Bagging,Phishing,0.869198312236287,0.8402061855670103,0.9133520126342773,20.590208
500,Binary classification,Bagging,Phishing,0.8677354709418837,0.8413461538461539,0.9135580062866211,22.916891
525,Binary classification,Bagging,Phishing,0.8683206106870229,0.8384074941451991,0.9136190414428711,25.368754
550,Binary classification,Bagging,Phishing,0.8670309653916212,0.8381374722838136,0.9137258529663086,27.84403
575,Binary classification,Bagging,Phishing,0.867595818815331,0.8382978723404255,0.9137868881225586,30.541751
600,Binary classification,Bagging,Phishing,0.8697829716193656,0.8381742738589212,0.9139089584350586,33.2662
625,Binary classification,Bagging,Phishing,0.8717948717948718,0.8373983739837398,0.9536046981811523,36.250803999999995
650,Binary classification,Bagging,Phishing,0.8767334360554699,0.846153846153846,0.9540624618530273,39.403667999999996
675,Binary classification,Bagging,Phishing,0.8753709198813057,0.8478260869565216,0.9818639755249023,42.580493
700,Binary classification,Bagging,Phishing,0.8798283261802575,0.8515901060070671,0.9230222702026367,45.943104999999996
725,Binary classification,Bagging,Phishing,0.8825966850828729,0.8576214405360134,1.021204948425293,49.441356
750,Binary classification,Bagging,Phishing,0.8865153538050734,0.8631239935587761,1.0604047775268555,53.060898
775,Binary classification,Bagging,Phishing,0.8875968992248062,0.863849765258216,1.1157331466674805,56.828219000000004
800,Binary classification,Bagging,Phishing,0.8873591989987485,0.8652694610778443,1.2215375900268555,60.623703000000006
825,Binary classification,Bagging,Phishing,0.8871359223300971,0.8661870503597122,1.2229490280151367,64.442251
850,Binary classification,Bagging,Phishing,0.8881036513545347,0.8671328671328671,1.235407829284668,68.285518
875,Binary classification,Bagging,Phishing,0.8901601830663616,0.8688524590163934,1.263422966003418,72.328336
900,Binary classification,Bagging,Phishing,0.8887652947719689,0.8670212765957446,1.318751335144043,76.395962
925,Binary classification,Bagging,Phishing,0.8896103896103896,0.8695652173913043,1.318964958190918,80.48854399999999
950,Binary classification,Bagging,Phishing,0.8893572181243414,0.8708487084870848,1.3194990158081055,84.768869
975,Binary classification,Bagging,Phishing,0.8901437371663244,0.8718562874251498,1.319605827331543,89.07324799999999
1000,Binary classification,Bagging,Phishing,0.8878878878878879,0.8697674418604652,1.3197660446166992,93.40308499999999
1025,Binary classification,Bagging,Phishing,0.8876953125,0.8700564971751412,1.3200559616088867,97.78315599999999
1050,Binary classification,Bagging,Phishing,0.8894184938036225,0.8725274725274725,1.320155143737793,102.48163999999998
1075,Binary classification,Bagging,Phishing,0.8901303538175046,0.8742004264392325,1.320277214050293,107.20571299999999
1100,Binary classification,Bagging,Phishing,0.89171974522293,0.8761706555671176,1.320643424987793,112.18357199999998
1125,Binary classification,Bagging,Phishing,0.8932384341637011,0.8790322580645162,1.320704460144043,117.34842199999999
1150,Binary classification,Bagging,Phishing,0.8938207136640557,0.8794466403162056,1.320704460144043,122.69166599999998
1175,Binary classification,Bagging,Phishing,0.8926746166950597,0.877906976744186,1.320765495300293,128.14613899999998
1200,Binary classification,Bagging,Phishing,0.8932443703085905,0.8783269961977186,1.3328428268432617,133.65530199999998
1225,Binary classification,Bagging,Phishing,0.8929738562091504,0.8779123951537745,1.3880414962768555,139.30666699999998
1250,Binary classification,Bagging,Phishing,0.8935148118494796,0.8792007266121706,1.3882551193237305,145.15196399999996
1903,Binary classification,Bagging,SMTP,1.0,0.0,0.2038736343383789,2.832027
3806,Binary classification,Bagging,SMTP,1.0,0.0,0.2044839859008789,7.902886
5709,Binary classification,Bagging,SMTP,1.0,0.0,0.20502567291259766,15.605806
7612,Binary classification,Bagging,SMTP,1.0,0.0,0.2050485610961914,25.114880999999997
9515,Binary classification,Bagging,SMTP,1.0,0.0,0.2050485610961914,36.10616399999999
11418,Binary classification,Bagging,SMTP,1.0,0.0,0.2056589126586914,48.43975599999999
13321,Binary classification,Bagging,SMTP,1.0,0.0,0.20568180084228516,61.878112999999985
15224,Binary classification,Bagging,SMTP,0.9992774091834724,0.0,0.26130008697509766,76.51505599999999
17127,Binary classification,Bagging,SMTP,0.9992409202382343,0.0,0.2063913345336914,92.561084
19030,Binary classification,Bagging,SMTP,0.9993168322034789,0.0,0.2062082290649414,110.00486699999999
20933,Binary classification,Bagging,SMTP,0.999378941333843,0.0,0.20684146881103516,128.762216
22836,Binary classification,Bagging,SMTP,0.9994306984891613,0.0,0.20693302154541016,148.805469
24739,Binary classification,Bagging,SMTP,0.9994744926833212,0.0,0.20707035064697266,169.94226999999998
26642,Binary classification,Bagging,SMTP,0.9994744942006681,0.0,0.20674991607666016,192.07868399999998
28545,Binary classification,Bagging,SMTP,0.9995095291479821,0.0,0.20697879791259766,215.29865199999998
30448,Binary classification,Bagging,SMTP,0.9995401845830459,0.0,0.2068643569946289,239.55349299999997
32351,Binary classification,Bagging,SMTP,0.9995672333848532,0.0,0.2070016860961914,264.84097999999994
34254,Binary classification,Bagging,SMTP,0.9995912766764955,0.0,0.2069101333618164,291.13463899999994
36157,Binary classification,Bagging,SMTP,0.9996127890253347,0.0,0.2069101333618164,318.40980499999995
38060,Binary classification,Bagging,SMTP,0.9996321500827662,0.0,0.20693302154541016,346.75798799999995
39963,Binary classification,Bagging,SMTP,0.9996496671838246,0.0,0.20679569244384766,376.18270799999993
41866,Binary classification,Bagging,SMTP,0.9996655917831124,0.0,0.20749759674072266,406.71803299999993
43769,Binary classification,Bagging,SMTP,0.9996801316029976,0.0,0.20697879791259766,438.26841899999994
45672,Binary classification,Bagging,SMTP,0.9996934597446958,0.0,0.2072610855102539,470.84703099999996
47575,Binary classification,Bagging,SMTP,0.9997057216126456,0.0,0.20725345611572266,504.42298299999993
49478,Binary classification,Bagging,SMTP,0.99971704024092,0.0,0.19541263580322266,539.001323
51381,Binary classification,Bagging,SMTP,0.9996885947839627,0.0,0.2073373794555664,574.514923
53284,Binary classification,Bagging,SMTP,0.9996997166075484,0.0,0.2073373794555664,611.0025569999999
55187,Binary classification,Bagging,SMTP,0.999710071394919,0.0,0.2073526382446289,648.4776959999999
57090,Binary classification,Bagging,SMTP,0.9995620872672494,0.0,0.20707035064697266,686.8813559999999
58993,Binary classification,Bagging,SMTP,0.9995762137238947,0.0,0.20703983306884766,726.2235489999998
60896,Binary classification,Bagging,SMTP,0.999589457262501,0.0,0.2070322036743164,766.4684079999998
62799,Binary classification,Bagging,SMTP,0.9995700500015924,0.0,0.20719242095947266,807.6528339999999
64702,Binary classification,Bagging,SMTP,0.9995826957852274,0.0,0.20734500885009766,849.8706999999998
66605,Binary classification,Bagging,SMTP,0.9995946189418053,0.0,0.20731449127197266,893.0490059999998
68508,Binary classification,Bagging,SMTP,0.9995766855941729,0.0,0.20736026763916016,937.0828249999998
70411,Binary classification,Bagging,SMTP,0.9995881266865502,0.0,0.2072000503540039,981.9630789999999
72314,Binary classification,Bagging,SMTP,0.9995989656078437,0.0,0.20736026763916016,1027.6813719999998
74217,Binary classification,Bagging,SMTP,0.99960924867953,0.0,0.20736026763916016,1074.2267989999998
76120,Binary classification,Bagging,SMTP,0.9996190175908775,0.0,0.20746707916259766,1121.580771
78023,Binary classification,Bagging,SMTP,0.9996283099638563,0.0,0.20746707916259766,1169.734277
79926,Binary classification,Bagging,SMTP,0.9996371598373475,0.0,0.20714664459228516,1218.724583
81829,Binary classification,Bagging,SMTP,0.9996455980837855,0.0,0.20755863189697266,1268.481123
83732,Binary classification,Bagging,SMTP,0.9996536527689864,0.0,0.20795536041259766,1318.954027
85635,Binary classification,Bagging,SMTP,0.999661349463998,0.0,0.2080392837524414,1370.147917
87538,Binary classification,Bagging,SMTP,0.9996687115162731,0.0,0.2078561782836914,1422.065152
89441,Binary classification,Bagging,SMTP,0.9996645796064401,0.0,0.2079019546508789,1474.7047389999998
91344,Binary classification,Bagging,SMTP,0.999671567607808,0.0,0.2078104019165039,1528.0639689999998
93247,Binary classification,Bagging,SMTP,0.9996782703815713,0.0,0.19611454010009766,1582.1678949999998
95150,Binary classification,Bagging,SMTP,0.9996847050415664,0.0,0.2079477310180664,1636.9793329999998
95156,Binary classification,Bagging,SMTP,0.9996847249224948,0.0,0.20797061920166016,1691.7944279999997
106,Binary classification,Leveraging Bagging,Bananas,0.5142857142857142,0.45161290322580644,0.1802501678466797,0.87351
212,Binary classification,Leveraging Bagging,Bananas,0.5402843601895735,0.4756756756756757,0.1808605194091797,2.38627
318,Binary classification,Leveraging Bagging,Bananas,0.5394321766561514,0.4930555555555555,0.18149375915527344,4.343161
424,Binary classification,Leveraging Bagging,Bananas,0.5531914893617021,0.4932975871313673,0.1814708709716797,6.880706
530,Binary classification,Leveraging Bagging,Bananas,0.5614366729678639,0.4703196347031963,0.1814708709716797,9.795103000000001
636,Binary classification,Leveraging Bagging,Bananas,0.5763779527559055,0.4836852207293666,0.41109561920166016,13.328484000000001
742,Binary classification,Leveraging Bagging,Bananas,0.5991902834008097,0.4940374787052811,0.5197267532348633,17.567955
848,Binary classification,Leveraging Bagging,Bananas,0.6210153482880756,0.5201793721973094,0.6145830154418945,22.240165
954,Binary classification,Leveraging Bagging,Bananas,0.6411332633788038,0.5464190981432361,0.681065559387207,27.473788
1060,Binary classification,Leveraging Bagging,Bananas,0.6515580736543909,0.555956678700361,0.7228097915649414,33.342484
1166,Binary classification,Leveraging Bagging,Bananas,0.6626609442060086,0.5732899022801302,0.8111352920532227,39.740837
1272,Binary classification,Leveraging Bagging,Bananas,0.6766325727773407,0.5958702064896755,0.8519144058227539,46.736056
1378,Binary classification,Leveraging Bagging,Bananas,0.6877269426289034,0.6062271062271062,0.9361848831176758,54.184979999999996
1484,Binary classification,Leveraging Bagging,Bananas,0.6999325691166555,0.6238377007607777,0.978398323059082,62.087452
1590,Binary classification,Leveraging Bagging,Bananas,0.7073631214600378,0.6375681995323461,1.0816278457641602,70.317799
1696,Binary classification,Leveraging Bagging,Bananas,0.7162241887905605,0.6496722505462491,1.146012306213379,78.77660999999999
1802,Binary classification,Leveraging Bagging,Bananas,0.7262631871182677,0.6662153012863914,1.231095314025879,87.76269099999999
1908,Binary classification,Leveraging Bagging,Bananas,0.7320398531725223,0.677602523659306,1.3021745681762695,97.00920099999999
2014,Binary classification,Leveraging Bagging,Bananas,0.7391952309985097,0.6902654867256638,1.3571443557739258,106.81036499999999
2120,Binary classification,Leveraging Bagging,Bananas,0.7456347333647947,0.7020453289110005,1.439896583557129,117.063572
2226,Binary classification,Leveraging Bagging,Bananas,0.750561797752809,0.7080483955812729,1.4615755081176758,127.57377299999999
2332,Binary classification,Leveraging Bagging,Bananas,0.7554697554697555,0.715,1.4801912307739258,138.46226
2438,Binary classification,Leveraging Bagging,Bananas,0.7599507591300779,0.7202295552367289,1.5264062881469727,149.79295199999999
2544,Binary classification,Leveraging Bagging,Bananas,0.7624852536374361,0.7257039055404179,1.5866899490356445,161.394975
2650,Binary classification,Leveraging Bagging,Bananas,0.7678369195922989,0.7331887201735358,1.6338167190551758,173.236098
2756,Binary classification,Leveraging Bagging,Bananas,0.7731397459165155,0.7396917950853811,1.718327522277832,185.456876
2862,Binary classification,Leveraging Bagging,Bananas,0.777350576721426,0.7440739252711932,1.7761125564575195,198.050629
2968,Binary classification,Leveraging Bagging,Bananas,0.7812605325244355,0.7479611650485437,1.876938819885254,210.926705
3074,Binary classification,Leveraging Bagging,Bananas,0.7845753335502766,0.7526158445440957,1.974156379699707,224.069155
3180,Binary classification,Leveraging Bagging,Bananas,0.7892418999685435,0.7572463768115942,2.0079431533813477,237.572767
3286,Binary classification,Leveraging Bagging,Bananas,0.7923896499238965,0.7605337078651686,2.0704050064086914,251.308674
3392,Binary classification,Leveraging Bagging,Bananas,0.7938661161899144,0.7636117686844774,2.141594886779785,265.390541
3498,Binary classification,Leveraging Bagging,Bananas,0.7966828710323134,0.7657331136738056,2.2472352981567383,279.729582
3604,Binary classification,Leveraging Bagging,Bananas,0.7998889814043852,0.7685393258426965,2.2915468215942383,294.408982
3710,Binary classification,Leveraging Bagging,Bananas,0.8021029927204099,0.7717661691542288,2.3504953384399414,309.34532099999996
3816,Binary classification,Leveraging Bagging,Bananas,0.8055045871559633,0.7761013880506941,2.3972253799438477,324.626427
3922,Binary classification,Leveraging Bagging,Bananas,0.8071920428462127,0.7776470588235294,2.4447336196899414,340.116679
4028,Binary classification,Leveraging Bagging,Bananas,0.8085423392103303,0.7788930312589618,2.513848304748535,355.90898899999996
4134,Binary classification,Leveraging Bagging,Bananas,0.8107911928381321,0.7816862088218872,2.6076173782348633,372.106594
4240,Binary classification,Leveraging Bagging,Bananas,0.8136352913422977,0.7852093529091897,2.653599739074707,388.602779
4346,Binary classification,Leveraging Bagging,Bananas,0.8161104718066743,0.7881198621055423,2.7111101150512695,405.358357
4452,Binary classification,Leveraging Bagging,Bananas,0.8173444169849472,0.7894327894327894,2.7411813735961914,422.456599
4558,Binary classification,Leveraging Bagging,Bananas,0.8183015141540487,0.7910146390711761,2.7629594802856445,439.798494
4664,Binary classification,Leveraging Bagging,Bananas,0.8205018228608192,0.7941971969510695,2.818455696105957,457.38787
4770,Binary classification,Leveraging Bagging,Bananas,0.8209268190396309,0.7942168674698795,2.852097511291504,475.21092500000003
4876,Binary classification,Leveraging Bagging,Bananas,0.822974358974359,0.795932844644124,2.940415382385254,493.385895
4982,Binary classification,Leveraging Bagging,Bananas,0.825135514956836,0.7990772779700116,2.986912727355957,511.84679
5088,Binary classification,Leveraging Bagging,Bananas,0.825437389424022,0.7995485327313769,3.072648048400879,530.55823
5194,Binary classification,Leveraging Bagging,Bananas,0.8266897746967071,0.8008849557522125,3.1882104873657227,549.6103889999999
5300,Binary classification,Leveraging Bagging,Bananas,0.8282694848084544,0.8026886383347789,3.2357072830200195,568.9922879999999
906,Binary classification,Leveraging Bagging,Elec2,0.8895027624309392,0.8873873873873873,2.5379486083984375,8.041212
1812,Binary classification,Leveraging Bagging,Elec2,0.9127553837658752,0.8941018766756033,3.2672500610351562,20.705194
2718,Binary classification,Leveraging Bagging,Elec2,0.9013617960986382,0.8815207780725023,2.908538818359375,37.632952
3624,Binary classification,Leveraging Bagging,Elec2,0.905051062655258,0.8859416445623343,4.239933013916016,58.420429
4530,Binary classification,Leveraging Bagging,Elec2,0.9059395009935968,0.8829026937877955,4.5028228759765625,82.316051
5436,Binary classification,Leveraging Bagging,Elec2,0.904691812327507,0.8806451612903227,5.411556243896484,109.450451
6342,Binary classification,Leveraging Bagging,Elec2,0.904746885349314,0.8810086682427108,3.64324951171875,139.910682
7248,Binary classification,Leveraging Bagging,Elec2,0.9038222712846695,0.8793908980792524,4.176555633544922,173.579428
8154,Binary classification,Leveraging Bagging,Elec2,0.9062921623942107,0.8879107981220656,4.873016357421875,210.16872800000002
9060,Binary classification,Leveraging Bagging,Elec2,0.9073849210729661,0.8915600361897376,6.068294525146484,249.74334600000003
9966,Binary classification,Leveraging Bagging,Elec2,0.9066733567486202,0.8924855491329481,5.883171081542969,292.36120100000005
10872,Binary classification,Leveraging Bagging,Elec2,0.9090240088308343,0.8966238110170377,7.123630523681641,337.8412900000001
11778,Binary classification,Leveraging Bagging,Elec2,0.9088052984631061,0.8963720571208027,4.904956817626953,385.8913070000001
12684,Binary classification,Leveraging Bagging,Elec2,0.9071197666167311,0.8948214285714287,4.745685577392578,436.4414140000001
13590,Binary classification,Leveraging Bagging,Elec2,0.908234601515932,0.8972732515034187,5.919612884521484,489.2254540000001
14496,Binary classification,Leveraging Bagging,Elec2,0.9082442221455674,0.8976293103448276,4.272552490234375,544.2734990000001
15402,Binary classification,Leveraging Bagging,Elec2,0.9089669501980391,0.8979027090008739,4.651363372802734,601.2250990000001
16308,Binary classification,Leveraging Bagging,Elec2,0.9085668731219722,0.8971653217463273,5.967304229736328,660.1697170000001
17214,Binary classification,Leveraging Bagging,Elec2,0.9075698599895428,0.8943488943488943,5.553913116455078,721.1239200000001
18120,Binary classification,Leveraging Bagging,Elec2,0.9077211766653789,0.8943911066195048,7.001399993896484,784.1201810000001
19026,Binary classification,Leveraging Bagging,Elec2,0.9078580814717477,0.8932854446947099,7.953182220458984,849.0918240000001
19932,Binary classification,Leveraging Bagging,Elec2,0.9081832321509207,0.8944636678200691,8.54180908203125,916.2906220000001
20838,Binary classification,Leveraging Bagging,Elec2,0.9064644622546432,0.8926111631494847,7.284095764160156,985.7766880000001
21744,Binary classification,Leveraging Bagging,Elec2,0.9064066596145886,0.8909840895698291,8.78485107421875,1057.3679060000002
22650,Binary classification,Leveraging Bagging,Elec2,0.9054704401960352,0.8890386110391294,9.895774841308594,1131.1682710000002
23556,Binary classification,Leveraging Bagging,Elec2,0.9032052642751008,0.8860113988601139,9.921958923339844,1207.3025420000001
24462,Binary classification,Leveraging Bagging,Elec2,0.9009443604104493,0.8825098191339766,6.414276123046875,1285.7593270000002
25368,Binary classification,Leveraging Bagging,Elec2,0.8975046320022076,0.87847059923343,7.025360107421875,1366.4979550000003
26274,Binary classification,Leveraging Bagging,Elec2,0.8978418909146272,0.878705712219812,8.249675750732422,1449.4811910000003
27180,Binary classification,Leveraging Bagging,Elec2,0.8983038375216159,0.879888753693725,7.590415954589844,1534.7249030000003
28086,Binary classification,Leveraging Bagging,Elec2,0.8965640021363718,0.8772448763997466,7.862815856933594,1622.2273490000002
28992,Binary classification,Leveraging Bagging,Elec2,0.8963126487530613,0.8762962962962964,9.08489990234375,1712.0155820000002
29898,Binary classification,Leveraging Bagging,Elec2,0.8952403251162324,0.8748901493968203,2.6490402221679688,1804.0325870000001
30804,Binary classification,Leveraging Bagging,Elec2,0.8947505113138331,0.8736357966947302,3.2276954650878906,1898.1252080000002
31710,Binary classification,Leveraging Bagging,Elec2,0.8935948784256835,0.8721291594027135,3.8703384399414062,1994.355915
32616,Binary classification,Leveraging Bagging,Elec2,0.8929940211559099,0.8717194736455194,4.073085784912109,2092.7296260000003
33522,Binary classification,Leveraging Bagging,Elec2,0.8932311088571343,0.872338148742643,4.776435852050781,2193.3006560000003
34428,Binary classification,Leveraging Bagging,Elec2,0.8924390739826299,0.8711865585974188,4.868198394775391,2296.0888150000005
35334,Binary classification,Leveraging Bagging,Elec2,0.8922537005066086,0.8703735231025913,5.445720672607422,2401.1062660000007
36240,Binary classification,Leveraging Bagging,Elec2,0.8919948122188802,0.8690619563762879,4.9837493896484375,2508.2705030000006
37146,Binary classification,Leveraging Bagging,Elec2,0.8920985327769552,0.8688996467355751,5.313899993896484,2617.5767260000007
38052,Binary classification,Leveraging Bagging,Elec2,0.8916979842842501,0.8676919125437441,5.129566192626953,2729.0905940000007
38958,Binary classification,Leveraging Bagging,Elec2,0.8912647277767796,0.8674924924924926,5.3661651611328125,2842.8043200000006
39864,Binary classification,Leveraging Bagging,Elec2,0.8915535709806086,0.8687813021702837,5.776020050048828,2958.6284060000007
40770,Binary classification,Leveraging Bagging,Elec2,0.8920012754789178,0.8703512852978417,6.964508056640625,3076.5593710000007
41676,Binary classification,Leveraging Bagging,Elec2,0.89250149970006,0.8717728547713092,8.029548645019531,3196.5916670000006
42582,Binary classification,Leveraging Bagging,Elec2,0.8927925600619995,0.8723184068469779,8.723072052001953,3318.6692970000004
43488,Binary classification,Leveraging Bagging,Elec2,0.8927495573389749,0.8722821622213702,8.793426513671875,3442.987981
44394,Binary classification,Leveraging Bagging,Elec2,0.8920775797986169,0.8710467526175545,6.634971618652344,3569.615396
45300,Binary classification,Leveraging Bagging,Elec2,0.8926687123336056,0.8720122143834896,7.5638427734375,3698.419567
45312,Binary classification,Leveraging Bagging,Elec2,0.8926529981682152,0.8719663069228745,7.565349578857422,3827.282317
25,Binary classification,Leveraging Bagging,Phishing,0.75,0.75,0.6626491546630859,0.536594
50,Binary classification,Leveraging Bagging,Phishing,0.8163265306122449,0.8,0.6635112762451172,1.356746
75,Binary classification,Leveraging Bagging,Phishing,0.8378378378378378,0.8333333333333334,0.6635112762451172,2.626312
100,Binary classification,Leveraging Bagging,Phishing,0.8484848484848485,0.8421052631578947,0.6476030349731445,3.962678
125,Binary classification,Leveraging Bagging,Phishing,0.8467741935483871,0.8403361344537815,0.9203081130981445,5.793065
150,Binary classification,Leveraging Bagging,Phishing,0.8456375838926175,0.8456375838926175,0.9203310012817383,7.881051
175,Binary classification,Leveraging Bagging,Phishing,0.867816091954023,0.8588957055214724,1.0861825942993164,10.286006
200,Binary classification,Leveraging Bagging,Phishing,0.8693467336683417,0.8617021276595744,1.2813997268676758,13.033451
225,Binary classification,Leveraging Bagging,Phishing,0.8660714285714286,0.8557692307692308,1.3089113235473633,15.871497999999999
250,Binary classification,Leveraging Bagging,Phishing,0.8554216867469879,0.8434782608695653,1.3089799880981445,19.278655999999998
275,Binary classification,Leveraging Bagging,Phishing,0.8576642335766423,0.844621513944223,1.2476167678833008,22.753994
300,Binary classification,Leveraging Bagging,Phishing,0.862876254180602,0.8464419475655431,1.4594087600708008,26.68751
325,Binary classification,Leveraging Bagging,Phishing,0.8703703703703703,0.851063829787234,1.4950456619262695,30.744448
350,Binary classification,Leveraging Bagging,Phishing,0.8710601719197708,0.8494983277591974,1.5330171585083008,35.306069
375,Binary classification,Leveraging Bagging,Phishing,0.8716577540106952,0.8481012658227849,1.809849739074707,39.979675
400,Binary classification,Leveraging Bagging,Phishing,0.8696741854636592,0.8433734939759037,2.068051338195801,45.130921
425,Binary classification,Leveraging Bagging,Phishing,0.8702830188679245,0.8405797101449276,2.104710578918457,50.585354
450,Binary classification,Leveraging Bagging,Phishing,0.8752783964365256,0.845303867403315,2.104527473449707,56.24416
475,Binary classification,Leveraging Bagging,Phishing,0.8776371308016878,0.8505154639175259,2.132199287414551,61.998282
500,Binary classification,Leveraging Bagging,Phishing,0.875751503006012,0.8502415458937198,2.1503801345825195,68.122209
525,Binary classification,Leveraging Bagging,Phishing,0.8778625954198473,0.8497652582159624,2.187130928039551,74.31115
550,Binary classification,Leveraging Bagging,Phishing,0.8743169398907104,0.8463251670378619,2.2971315383911133,80.588711
575,Binary classification,Leveraging Bagging,Phishing,0.8763066202090593,0.8479657387580299,2.4067888259887695,87.132515
600,Binary classification,Leveraging Bagging,Phishing,0.8764607679465777,0.8451882845188285,2.406834602355957,93.737611
625,Binary classification,Leveraging Bagging,Phishing,0.8782051282051282,0.8442622950819672,2.352017402648926,100.864953
650,Binary classification,Leveraging Bagging,Phishing,0.8813559322033898,0.850485436893204,2.279099464416504,108.160413
675,Binary classification,Leveraging Bagging,Phishing,0.8798219584569733,0.8513761467889909,2.54854679107666,115.765591
700,Binary classification,Leveraging Bagging,Phishing,0.8841201716738197,0.8550983899821109,2.565995216369629,123.674034
725,Binary classification,Leveraging Bagging,Phishing,0.8812154696132597,0.8537414965986394,2.870518684387207,131.82498800000002
750,Binary classification,Leveraging Bagging,Phishing,0.8825100133511349,0.8557377049180328,2.941006660461426,140.04046200000002
775,Binary classification,Leveraging Bagging,Phishing,0.8837209302325582,0.856687898089172,3.0508241653442383,148.63103700000002
800,Binary classification,Leveraging Bagging,Phishing,0.8836045056320401,0.8584474885844748,3.1606874465942383,157.446928
825,Binary classification,Leveraging Bagging,Phishing,0.8810679611650486,0.8567251461988304,3.270321846008301,166.565726
850,Binary classification,Leveraging Bagging,Phishing,0.8833922261484098,0.8591749644381224,3.2882280349731445,175.890317
875,Binary classification,Leveraging Bagging,Phishing,0.8844393592677345,0.8595271210013908,3.2632036209106445,185.395882
900,Binary classification,Leveraging Bagging,Phishing,0.8832035595105673,0.8575305291723202,3.380833625793457,194.968125
925,Binary classification,Leveraging Bagging,Phishing,0.8841991341991342,0.8597640891218873,3.4813432693481445,204.92851199999998
950,Binary classification,Leveraging Bagging,Phishing,0.8851422550052687,0.8628930817610063,3.5117311477661133,215.17601499999998
975,Binary classification,Leveraging Bagging,Phishing,0.8870636550308009,0.8651960784313726,3.5666399002075195,225.54048899999998
1000,Binary classification,Leveraging Bagging,Phishing,0.8878878878878879,0.8663484486873507,3.645543098449707,236.11559899999997
1025,Binary classification,Leveraging Bagging,Phishing,0.8876953125,0.8667439165701043,3.735753059387207,246.94066299999997
1050,Binary classification,Leveraging Bagging,Phishing,0.8894184938036225,0.8693693693693694,3.808384895324707,257.93297099999995
1075,Binary classification,Leveraging Bagging,Phishing,0.8901303538175046,0.87117903930131,3.9453020095825195,269.036797
1100,Binary classification,Leveraging Bagging,Phishing,0.89171974522293,0.873269435569755,3.945347785949707,280.44960299999997
1125,Binary classification,Leveraging Bagging,Phishing,0.8905693950177936,0.8730650154798762,3.972836494445801,291.977514
1150,Binary classification,Leveraging Bagging,Phishing,0.8920800696257616,0.8747474747474747,3.945645332336426,303.710964
1175,Binary classification,Leveraging Bagging,Phishing,0.8909710391822828,0.8732673267326733,3.9732484817504883,315.604788
1200,Binary classification,Leveraging Bagging,Phishing,0.8924103419516264,0.8746355685131195,3.9472780227661133,327.635592
1225,Binary classification,Leveraging Bagging,Phishing,0.8937908496732027,0.8761904761904762,3.982327461242676,339.853566
1250,Binary classification,Leveraging Bagging,Phishing,0.8943154523618895,0.8773234200743495,4.0114030838012695,352.363083
1903,Binary classification,Leveraging Bagging,SMTP,1.0,0.0,0.16020870208740234,6.657237
3806,Binary classification,Leveraging Bagging,SMTP,1.0,0.0,0.16081905364990234,18.44666
5709,Binary classification,Leveraging Bagging,SMTP,1.0,0.0,0.16142940521240234,33.958088000000004
7612,Binary classification,Leveraging Bagging,SMTP,1.0,0.0,0.16142940521240234,52.822101
9515,Binary classification,Leveraging Bagging,SMTP,1.0,0.0,0.16142940521240234,74.62411900000001
11418,Binary classification,Leveraging Bagging,SMTP,1.0,0.0,0.16203975677490234,99.08913000000001
13321,Binary classification,Leveraging Bagging,SMTP,1.0,0.0,0.16203975677490234,126.13846700000002
15224,Binary classification,Leveraging Bagging,SMTP,0.9992117191092426,0.0,0.2446889877319336,155.96001600000002
17127,Binary classification,Leveraging Bagging,SMTP,0.9991825294873292,0.0,0.1627492904663086,188.94692600000002
19030,Binary classification,Leveraging Bagging,SMTP,0.9992642808345158,0.0,0.16258907318115234,224.79376900000003
20933,Binary classification,Leveraging Bagging,SMTP,0.9993311675902924,0.0,0.16315364837646484,263.51581500000003
22836,Binary classification,Leveraging Bagging,SMTP,0.9993869060652507,0.0,0.1632680892944336,305.02862300000004
24739,Binary classification,Leveraging Bagging,SMTP,0.9994340690435767,0.0,0.16329097747802734,349.27072400000003
26642,Binary classification,Leveraging Bagging,SMTP,0.9994369580721444,0.0,0.1630849838256836,396.046282
28545,Binary classification,Leveraging Bagging,SMTP,0.9994744955156951,0.0,0.1630849838256836,445.242031
30448,Binary classification,Leveraging Bagging,SMTP,0.999507340624692,0.0,0.16315364837646484,496.618263
32351,Binary classification,Leveraging Bagging,SMTP,0.9995363214837713,0.0,0.1631765365600586,550.129576
34254,Binary classification,Leveraging Bagging,SMTP,0.999562082153388,0.0,0.16315364837646484,605.628063
36157,Binary classification,Leveraging Bagging,SMTP,0.9995851310985728,0.0,0.16310787200927734,662.953468
38060,Binary classification,Leveraging Bagging,SMTP,0.9996058750886782,0.0,0.1631307601928711,722.1190330000001
39963,Binary classification,Leveraging Bagging,SMTP,0.9996246434112407,0.0,0.16319942474365234,783.112202
41866,Binary classification,Leveraging Bagging,SMTP,0.9996417054819061,0.0,0.1638784408569336,845.935503
43769,Binary classification,Leveraging Bagging,SMTP,0.9996572838603546,0.0,0.1636495590209961,910.5737780000001
45672,Binary classification,Leveraging Bagging,SMTP,0.999671564012174,0.0,0.16385555267333984,977.0157650000001
47575,Binary classification,Leveraging Bagging,SMTP,0.9996847017278345,0.0,0.16394710540771484,1045.255137
49478,Binary classification,Leveraging Bagging,SMTP,0.9996968288295571,0.0,0.16371822357177734,1115.2947510000001
51381,Binary classification,Leveraging Bagging,SMTP,0.9996691319579603,0.0,0.16394710540771484,1187.1336010000002
53284,Binary classification,Leveraging Bagging,SMTP,0.9996809488955202,0.0,0.1641073226928711,1260.7649060000003
55187,Binary classification,Leveraging Bagging,SMTP,0.9996919508571014,0.0,0.16376399993896484,1336.1849410000004
57090,Binary classification,Leveraging Bagging,SMTP,0.9995445707579393,0.0,0.1638784408569336,1413.4119380000004
58993,Binary classification,Leveraging Bagging,SMTP,0.9995592622728505,0.0,0.16390132904052734,1492.4512280000004
60896,Binary classification,Leveraging Bagging,SMTP,0.999573035553001,0.0,0.16371822357177734,1573.2981250000003
62799,Binary classification,Leveraging Bagging,SMTP,0.9995541259275773,0.0,0.16390132904052734,1655.9624400000002
64702,Binary classification,Leveraging Bagging,SMTP,0.9995672400735692,0.0,0.16399288177490234,1740.4431610000001
66605,Binary classification,Leveraging Bagging,SMTP,0.9995796048285388,0.0,0.1638326644897461,1826.722252
68508,Binary classification,Leveraging Bagging,SMTP,0.9995620885456961,0.0,0.16380977630615234,1914.806408
70411,Binary classification,Leveraging Bagging,SMTP,0.9995739241585002,0.0,0.16371822357177734,2004.694262
72314,Binary classification,Leveraging Bagging,SMTP,0.9995851368357004,0.0,0.16376399993896484,2096.388079
74217,Binary classification,Leveraging Bagging,SMTP,0.9995957744960655,0.0,0.16380977630615234,2189.885742
76120,Binary classification,Leveraging Bagging,SMTP,0.9996058802664249,0.0,0.1638784408569336,2285.187758
78023,Binary classification,Leveraging Bagging,SMTP,0.9996154930660582,0.0,0.1637411117553711,2382.293791
79926,Binary classification,Leveraging Bagging,SMTP,0.9996246481076009,0.0,0.16371822357177734,2481.208334
81829,Binary classification,Leveraging Bagging,SMTP,0.999633377328054,0.0,0.1521596908569336,2581.939945
83732,Binary classification,Leveraging Bagging,SMTP,0.9996417097610204,0.0,0.15288448333740234,2684.476732
85635,Binary classification,Leveraging Bagging,SMTP,0.9996496718593082,0.0,0.16432857513427734,2788.820203
87538,Binary classification,Leveraging Bagging,SMTP,0.9996572877754549,0.0,0.16460323333740234,2894.9703680000002
89441,Binary classification,Leveraging Bagging,SMTP,0.9996533989266547,0.0,0.16451168060302734,3002.9217740000004
91344,Binary classification,Leveraging Bagging,SMTP,0.9996606198614015,0.0,0.16432857513427734,3112.6760810000005
93247,Binary classification,Leveraging Bagging,SMTP,0.9996675460609571,0.0,0.16451168060302734,3224.2424720000004
95150,Binary classification,Leveraging Bagging,SMTP,0.9996741952096186,0.0,0.1645345687866211,3337.6121740000003
95156,Binary classification,Leveraging Bagging,SMTP,0.9996742157532447,0.0,0.16460323333740234,3450.9888180000003

